Implicit neural representation with physics-informed neural networks for the reconstruction of the early part of room impulse responses

Recently deep learning and machine learning approaches have been widely employed for various applications in acoustics. Nonetheless, in the area of sound field processing and reconstruction classic methods based on the solutions of wave equation are still widespread. Recently, physics-informed neural networks have been proposed as a deep learning paradigm for solving partial differential equations which govern physical phenomena, bridging the gap between purely data-driven and model based methods. Here, we exploit physics-informed neural networks to reconstruct the early part of missing room impulse responses in an uniform linear array. This methodology allows us to exploit the underlying law of acoustics, i.e., the wave equation, forcing the neural network to generate physically meaningful solutions given only a limited number of data points. The results on real measurements show that the proposed model achieves accurate reconstruction and performance in line with respect to state-of-the-art deep-learning and compress sensing techniques while maintaining a lightweight architecture.

==> images/data/dip_Balder_20.txt <==
   1.0000000e+00  -7.3522549e+00
   1.0000000e+00  -2.1987689e+01
   1.0000000e+00  -9.1183758e+00
   1.0000000e+00  -5.3584577e+00
   1.0000000e+00  -4.6401705e+00
   1.0000000e+00  -6.8704764e+00
   1.0000000e+00  -2.1679121e+01
   1.0000000e+00  -7.3804599e+00
   1.0000000e+00  -4.0260658e+00
   1.0000000e+00  -2.2186741e+00
   1.0000000e+00  -1.4930912e+00
   1.0000000e+00  -1.8586518e+00
   1.0000000e+00  -3.9180939e+00
   1.0000000e+00  -6.9941381e+00
   1.0000000e+00  -2.1881782e+01
   1.0000000e+00  -7.6910408e+00
   1.0000000e+00  -7.7568572e+00
   1.0000000e+00  -2.1628832e+01
   1.0000000e+00  -9.1750306e+00
   1.0000000e+00  -9.4557126e+00
   1.0000000e+00  -2.2062599e+01
   1.0000000e+00  -8.7643133e+00
   1.0000000e+00  -4.2447052e+00
   1.0000000e+00  -2.4824593e+00
   1.0000000e+00  -2.9450049e+00
   1.0000000e+00  -3.6194441e+00
   1.0000000e+00  -5.3319513e+00
   1.0000000e+00  -9.0525852e+00
   1.0000000e+00  -2.2072679e+01
   1.0000000e+00  -1.1419403e+01
   1.0000000e+00  -2.1944486e+01
   1.0000000e+00  -9.9387534e+00
   1.0000000e+00  -6.6373162e+00
   1.0000000e+00  -4.3998997e+00
   1.0000000e+00  -3.2053908e+00
   1.0000000e+00  -4.3666344e+00
   1.0000000e+00  -7.7086252e+00
   1.0000000e+00  -2.1380002e+01
   1.0000000e+00  -6.7818787e+00
   1.0000000e+00  -4.4244090e+00
   1.0000000e+00  -3.0007290e+00
   1.0000000e+00  -2.7211028e+00
   1.0000000e+00  -3.7117330e+00
   1.0000000e+00  -6.4373670e+00
   1.0000000e+00  -2.1903031e+01
   1.0000000e+00  -8.1106586e+00
   1.0000000e+00  -5.7307720e+00
   1.0000000e+00  -5.8896130e+00
   1.0000000e+00  -8.4344190e+00
   1.0000000e+00  -2.1169477e+01
   1.0000000e+00  -1.2114819e+01
   1.0000000e+00  -2.0897143e+01
   1.0000000e+00  -9.1670260e+00
   1.0000000e+00  -5.2040389e+00
   1.0000000e+00  -5.0079797e+00
   1.0000000e+00  -6.5238445e+00
   1.0000000e+00  -2.0808163e+01
   1.0000000e+00  -6.0076730e+00
   1.0000000e+00  -3.7564593e+00
   1.0000000e+00  -2.1254570e+00
   1.0000000e+00  -1.8464181e+00
   1.0000000e+00  -2.9380080e+00
   1.0000000e+00  -6.0701386e+00
   1.0000000e+00  -2.0680467e+01
   1.0000000e+00  -5.7337920e+00
   1.0000000e+00  -5.7907863e+00
   1.0000000e+00  -6.5128017e+00
   1.0000000e+00  -2.0722359e+01
   1.0000000e+00  -6.3450035e+00
   1.0000000e+00  -3.8756719e+00
   1.0000000e+00  -2.3702053e+00
   1.0000000e+00  -1.7101428e+00
   1.0000000e+00  -1.9755820e+00
   1.0000000e+00  -4.6987237e+00
   1.0000000e+00  -2.0395318e+01
   1.0000000e+00  -4.6713419e+00
   1.0000000e+00  -3.7753213e+00
   1.0000000e+00  -4.5870892e+00
   1.0000000e+00  -2.0358752e+01
   1.0000000e+00  -6.1884104e+00
   1.0000000e+00  -6.1562303e+00
   1.0000000e+00  -2.0706557e+01
   1.0000000e+00  -3.7234909e+00
   1.0000000e+00  -2.1510884e+00
   1.0000000e+00  -3.4166805e-01
   1.0000000e+00  -1.5302469e+00
   1.0000000e+00  -4.8809555e+00
   1.0000000e+00  -2.1010256e+01
   1.0000000e+00  -7.3468523e+00
   1.0000000e+00  -5.5264068e+00
   1.0000000e+00  -6.9685590e+00
   1.0000000e+00  -2.0838221e+01
   1.0000000e+00  -7.1813984e+00
   1.0000000e+00  -4.1274495e+00
   1.0000000e+00  -3.3507737e+00
   1.0000000e+00  -6.9267469e+00
   1.0000000e+00  -2.0741679e+01
   1.0000000e+00  -4.9332697e+00
   1.0000000e+00  -1.4312648e+00
   1.0000000e+00  -5.6764415e-01


==> images/data/dip_Balder_33.txt <==
   0.0000000e+00  -3.0898068e+01
   0.0000000e+00  -1.0251339e+01
   0.0000000e+00  -8.5702336e+00
   0.0000000e+00  -9.8818180e+00
   0.0000000e+00  -2.9239812e+01
   0.0000000e+00  -9.6745104e+00
   0.0000000e+00  -7.8315880e+00
   0.0000000e+00  -9.3329961e+00
   0.0000000e+00  -2.9598287e+01
   0.0000000e+00  -1.2120851e+01
   0.0000000e+00  -2.9681376e+01
   0.0000000e+00  -1.4233273e+01
   0.0000000e+00  -2.9598531e+01
   0.0000000e+00  -1.0400747e+01
   0.0000000e+00  -7.2180260e+00
   0.0000000e+00  -8.2018417e+00
   0.0000000e+00  -2.9487726e+01
   0.0000000e+00  -1.1629694e+01
   0.0000000e+00  -2.9249614e+01
   0.0000000e+00  -9.7651172e+00
   0.0000000e+00  -7.4213507e+00
   0.0000000e+00  -9.3133227e+00
   0.0000000e+00  -2.8986758e+01
   0.0000000e+00  -9.6429343e+00
   0.0000000e+00  -8.3702915e+00
   0.0000000e+00  -1.0416121e+01
   0.0000000e+00  -2.9652690e+01
   0.0000000e+00  -1.1662339e+01
   0.0000000e+00  -1.2705115e+01
   0.0000000e+00  -2.9948292e+01
   0.0000000e+00  -3.0419591e+01
   0.0000000e+00  -1.3640455e+01
   0.0000000e+00  -1.2654424e+01
   0.0000000e+00  -3.0326312e+01
   0.0000000e+00  -9.7759064e+00
   0.0000000e+00  -7.0747925e+00
   0.0000000e+00  -7.4624644e+00
   0.0000000e+00  -1.0242280e+01
   0.0000000e+00  -2.9619827e+01
   0.0000000e+00  -1.5934189e+01
   0.0000000e+00  -3.0279169e+01
   0.0000000e+00  -1.3400365e+01
   0.0000000e+00  -1.1027598e+01
   0.0000000e+00  -1.2206689e+01
   0.0000000e+00  -2.9295870e+01
   0.0000000e+00  -1.4912988e+01
   0.0000000e+00  -2.9964697e+01
   0.0000000e+00  -1.4650634e+01
   0.0000000e+00  -2.9472098e+01
   0.0000000e+00  -1.2410421e+01
   0.0000000e+00  -1.0621887e+01
   0.0000000e+00  -1.1692778e+01
   0.0000000e+00  -2.9538475e+01
   0.0000000e+00  -1.1915210e+01
   0.0000000e+00  -2.8796902e+01
   0.0000000e+00  -8.2872221e+00
   0.0000000e+00  -7.7206614e+00
   0.0000000e+00  -8.8411380e+00
   0.0000000e+00  -2.9494230e+01
   0.0000000e+00  -9.7813172e+00
   0.0000000e+00  -1.1236572e+01
   0.0000000e+00  -2.8855983e+01
   0.0000000e+00  -9.9801075e+00
   0.0000000e+00  -8.2710754e+00
   0.0000000e+00  -9.4300648e+00
   0.0000000e+00  -2.9583930e+01
   0.0000000e+00  -1.0458591e+01
   0.0000000e+00  -1.0580844e+01
   0.0000000e+00  -2.8638901e+01
   0.0000000e+00  -1.2728099e+01
   0.0000000e+00  -2.9993208e+01
   0.0000000e+00  -1.1715169e+01
   0.0000000e+00  -2.8363660e+01
   0.0000000e+00  -8.2024604e+00
   0.0000000e+00  -7.7677163e+00
   0.0000000e+00  -8.1270839e+00
   0.0000000e+00  -2.7455504e+01
   0.0000000e+00  -9.4080379e+00
   0.0000000e+00  -9.8620477e+00
   0.0000000e+00  -2.8306801e+01
   0.0000000e+00  -8.3665899e+00
   0.0000000e+00  -8.9437184e+00
   0.0000000e+00  -2.7324646e+01
   0.0000000e+00  -8.3821246e+00
   0.0000000e+00  -6.9225922e+00
   0.0000000e+00  -9.2529403e+00
   0.0000000e+00  -2.9312673e+01
   0.0000000e+00  -2.9145048e+01
   0.0000000e+00  -1.2043222e+01
   0.0000000e+00  -1.0531007e+01
   0.0000000e+00  -1.0489879e+01
   0.0000000e+00  -2.9172879e+01
   0.0000000e+00  -1.2639306e+01
   0.0000000e+00  -1.1143362e+01
   0.0000000e+00  -2.9701109e+01
   0.0000000e+00  -1.1428782e+01
   0.0000000e+00  -8.6957665e+00
   0.0000000e+00  -9.5884381e+00
   0.0000000e+00  -2.9821952e+01
   0.0000000e+00  -5.2059997e+00


==> images/data/dip_Freja_20.txt <==
   3.0000000e+00  -4.4803829e+00
   3.0000000e+00  -3.0698110e+01
   3.0000000e+00  -5.8984555e+00
   3.0000000e+00  -3.0822620e+00
   3.0000000e+00  -3.4133626e+00
   3.0000000e+00  -6.4453249e+00
   3.0000000e+00  -3.2662789e+01
   3.0000000e+00  -6.1792549e+00
   3.0000000e+00  -1.3097227e+00
   3.0000000e+00   8.9297205e-02
   3.0000000e+00   3.4644944e-01
   3.0000000e+00  -2.1915647e-01
   3.0000000e+00  -1.8830917e+00
   3.0000000e+00  -6.8084051e+00
   3.0000000e+00  -3.2446563e+01
   3.0000000e+00  -9.6491840e+00
   3.0000000e+00  -1.1259625e+01
   3.0000000e+00  -3.2016173e+01
   3.0000000e+00  -1.0232379e+01
   3.0000000e+00  -1.0270154e+01
   3.0000000e+00  -3.4007552e+01
   3.0000000e+00  -8.8008580e+00
   3.0000000e+00  -2.4523941e+00
   3.0000000e+00  -2.1626792e-01
   3.0000000e+00  -5.2687948e-01
   3.0000000e+00  -1.7244856e+00
   3.0000000e+00  -3.5243872e+00
   3.0000000e+00  -8.4623416e+00
   3.0000000e+00  -3.4342003e+01
   3.0000000e+00  -1.4156788e+01
   3.0000000e+00  -3.3151740e+01
   3.0000000e+00  -9.9257016e+00
   3.0000000e+00  -3.8617061e+00
   3.0000000e+00  -1.7310769e+00
   3.0000000e+00  -1.3488879e+00
   3.0000000e+00  -2.7550199e+00
   3.0000000e+00  -7.2218073e+00
   3.0000000e+00  -3.3953196e+01
   3.0000000e+00  -6.0104581e+00
   3.0000000e+00  -2.4832513e+00
   3.0000000e+00  -1.4621176e+00
   3.0000000e+00  -1.6070704e+00
   3.0000000e+00  -3.2630866e+00
   3.0000000e+00  -6.8246619e+00
   3.0000000e+00  -3.1820153e+01
   3.0000000e+00  -6.2067221e+00
   3.0000000e+00  -2.7739696e+00
   3.0000000e+00  -3.2699820e+00
   3.0000000e+00  -8.7701120e+00
   3.0000000e+00  -3.1650103e+01
   3.0000000e+00  -1.5061984e+01
   3.0000000e+00  -3.3871325e+01
   3.0000000e+00  -8.9618582e+00
   3.0000000e+00  -5.0000979e+00
   3.0000000e+00  -3.3785185e+00
   3.0000000e+00  -6.3675130e+00
   3.0000000e+00  -3.1700431e+01
   3.0000000e+00  -6.9538158e+00
   3.0000000e+00  -1.9901027e+00
   3.0000000e+00  -6.3045004e-01
   3.0000000e+00  -9.1298601e-01
   3.0000000e+00  -2.6126690e+00
   3.0000000e+00  -7.8893676e+00
   3.0000000e+00  -3.2327890e+01
   3.0000000e+00  -7.8520696e+00
   3.0000000e+00  -5.4252827e+00
   3.0000000e+00  -9.2874211e+00
   3.0000000e+00  -3.4637269e+01
   3.0000000e+00  -6.9844653e+00
   3.0000000e+00  -2.2914056e+00
   3.0000000e+00  -1.4683686e+00
   3.0000000e+00  -1.9569925e+00
   3.0000000e+00  -3.5748282e+00
   3.0000000e+00  -6.9287640e+00
   3.0000000e+00  -3.3680400e+01
   3.0000000e+00  -7.3587330e+00
   3.0000000e+00  -4.3935453e+00
   3.0000000e+00  -6.6072929e+00
   3.0000000e+00  -3.2745198e+01
   3.0000000e+00  -9.1995649e+00
   3.0000000e+00  -8.4776455e+00
   3.0000000e+00  -3.3234921e+01
   3.0000000e+00  -5.1937657e+00
   3.0000000e+00  -1.9480345e+00
   3.0000000e+00  -1.2386138e+00
   3.0000000e+00  -1.9438021e+00
   3.0000000e+00  -5.6548767e+00
   3.0000000e+00  -3.2769077e+01
   3.0000000e+00  -4.8504235e+00
   3.0000000e+00  -2.8988229e+00
   3.0000000e+00  -5.4555282e+00
   3.0000000e+00  -3.0874475e+01
   3.0000000e+00  -4.7671204e+00
   3.0000000e+00  -2.5321059e+00
   3.0000000e+00  -3.1844268e+00
   3.0000000e+00  -6.7487472e+00
   3.0000000e+00  -3.1753749e+01
   3.0000000e+00  -5.2683738e+00
   3.0000000e+00  -1.0295314e+00
   3.0000000e+00   1.6606668e-02


==> images/data/dip_Freja_33.txt <==
   2.0000000e+00  -1.7280449e+01
   2.0000000e+00  -6.7608052e+00
   2.0000000e+00  -3.9874606e+00
   2.0000000e+00  -7.3535272e+00
   2.0000000e+00  -1.8278527e+01
   2.0000000e+00  -1.0515396e+01
   2.0000000e+00  -5.2943135e+00
   2.0000000e+00  -6.8131732e+00
   2.0000000e+00  -1.7762343e+01
   2.0000000e+00  -1.3374237e+01
   2.0000000e+00  -1.7686903e+01
   2.0000000e+00  -1.2956329e+01
   2.0000000e+00  -1.7562751e+01
   2.0000000e+00  -1.0519764e+01
   2.0000000e+00  -5.9688430e+00
   2.0000000e+00  -7.9425062e+00
   2.0000000e+00  -1.7427727e+01
   2.0000000e+00  -1.2047648e+01
   2.0000000e+00  -1.7451811e+01
   2.0000000e+00  -1.1170634e+01
   2.0000000e+00  -5.9147469e+00
   2.0000000e+00  -8.3547901e+00
   2.0000000e+00  -1.7757140e+01
   2.0000000e+00  -8.0135296e+00
   2.0000000e+00  -5.7601547e+00
   2.0000000e+00  -9.1437659e+00
   2.0000000e+00  -1.7416000e+01
   2.0000000e+00  -1.0448130e+01
   2.0000000e+00  -1.2939776e+01
   2.0000000e+00  -1.7390795e+01
   2.0000000e+00  -1.7279660e+01
   2.0000000e+00  -1.1133570e+01
   2.0000000e+00  -9.4981261e+00
   2.0000000e+00  -1.7649655e+01
   2.0000000e+00  -7.2621182e+00
   2.0000000e+00  -4.3462439e+00
   2.0000000e+00  -4.6607910e+00
   2.0000000e+00  -7.7699248e+00
   2.0000000e+00  -1.7637857e+01
   2.0000000e+00  -1.1891345e+01
   2.0000000e+00  -1.7731498e+01
   2.0000000e+00  -1.0678904e+01
   2.0000000e+00  -6.5653734e+00
   2.0000000e+00  -8.6847141e+00
   2.0000000e+00  -1.7824288e+01
   2.0000000e+00  -1.0881587e+01
   2.0000000e+00  -1.7925557e+01
   2.0000000e+00  -1.2193241e+01
   2.0000000e+00  -1.7524988e+01
   2.0000000e+00  -9.9848182e+00
   2.0000000e+00  -7.8103516e+00
   2.0000000e+00  -1.0982968e+01
   2.0000000e+00  -1.7617318e+01
   2.0000000e+00  -1.2208545e+01
   2.0000000e+00  -1.7668901e+01
   2.0000000e+00  -9.2955649e+00
   2.0000000e+00  -5.5813189e+00
   2.0000000e+00  -7.7176554e+00
   2.0000000e+00  -1.7720845e+01
   2.0000000e+00  -8.2594186e+00
   2.0000000e+00  -6.4138359e+00
   2.0000000e+00  -1.7549230e+01
   2.0000000e+00  -8.1048407e+00
   2.0000000e+00  -6.9693237e+00
   2.0000000e+00  -9.1684079e+00
   2.0000000e+00  -1.7463356e+01
   2.0000000e+00  -9.4767860e+00
   2.0000000e+00  -9.5971122e+00
   2.0000000e+00  -1.7626929e+01
   2.0000000e+00  -1.0842667e+01
   2.0000000e+00  -1.7757867e+01
   2.0000000e+00  -1.1220260e+01
   2.0000000e+00  -1.7305807e+01
   2.0000000e+00  -1.0717149e+01
   2.0000000e+00  -5.5610594e+00
   2.0000000e+00  -7.5808204e+00
   2.0000000e+00  -1.7705035e+01
   2.0000000e+00  -1.0390998e+01
   2.0000000e+00  -8.9223943e+00
   2.0000000e+00  -1.7491632e+01
   2.0000000e+00  -7.0012342e+00
   2.0000000e+00  -6.9141220e+00
   2.0000000e+00  -1.7914471e+01
   2.0000000e+00  -8.8682441e+00
   2.0000000e+00  -6.0633658e+00
   2.0000000e+00  -9.3360326e+00
   2.0000000e+00  -1.8099896e+01
   2.0000000e+00  -1.7795011e+01
   2.0000000e+00  -7.4544482e+00
   2.0000000e+00  -4.8894208e+00
   2.0000000e+00  -6.0673264e+00
   2.0000000e+00  -1.7521558e+01
   2.0000000e+00  -6.0358529e+00
   2.0000000e+00  -6.9951007e+00
   2.0000000e+00  -1.7614780e+01
   2.0000000e+00  -8.2445458e+00
   2.0000000e+00  -4.1481454e+00
   2.0000000e+00  -5.2481676e+00
   2.0000000e+00  -1.8170844e+01
   2.0000000e+00  -4.0230408e+00


==> images/data/dip_Munin_20.txt <==
   5.0000000e+00  -8.2960194e+00
   5.0000000e+00  -3.1415780e+01
   5.0000000e+00  -8.2961763e+00
   5.0000000e+00  -6.1917862e+00
   5.0000000e+00  -6.4824490e+00
   5.0000000e+00  -9.2441455e+00
   5.0000000e+00  -3.1074978e+01
   5.0000000e+00  -9.6250945e+00
   5.0000000e+00  -4.9999187e+00
   5.0000000e+00  -3.1191817e+00
   5.0000000e+00  -2.6622118e+00
   5.0000000e+00  -3.5579821e+00
   5.0000000e+00  -6.1518492e+00
   5.0000000e+00  -9.8625019e+00
   5.0000000e+00  -3.1326229e+01
   5.0000000e+00  -1.3873700e+01
   5.0000000e+00  -1.3291111e+01
   5.0000000e+00  -3.2650527e+01
   5.0000000e+00  -1.1696491e+01
   5.0000000e+00  -1.1957733e+01
   5.0000000e+00  -3.1388877e+01
   5.0000000e+00  -1.2020727e+01
   5.0000000e+00  -7.3172355e+00
   5.0000000e+00  -5.2158383e+00
   5.0000000e+00  -4.4391527e+00
   5.0000000e+00  -5.2697295e+00
   5.0000000e+00  -7.5376894e+00
   5.0000000e+00  -1.1343026e+01
   5.0000000e+00  -3.0971117e+01
   5.0000000e+00  -1.8114523e+01
   5.0000000e+00  -3.2669057e+01
   5.0000000e+00  -1.3144459e+01
   5.0000000e+00  -7.6456505e+00
   5.0000000e+00  -5.6496104e+00
   5.0000000e+00  -5.1409067e+00
   5.0000000e+00  -6.6834944e+00
   5.0000000e+00  -1.1765428e+01
   5.0000000e+00  -3.2060494e+01
   5.0000000e+00  -1.1766201e+01
   5.0000000e+00  -8.5360156e+00
   5.0000000e+00  -7.2561440e+00
   5.0000000e+00  -7.3564269e+00
   5.0000000e+00  -8.9300438e+00
   5.0000000e+00  -1.1484929e+01
   5.0000000e+00  -3.2105239e+01
   5.0000000e+00  -1.3325511e+01
   5.0000000e+00  -9.7528856e+00
   5.0000000e+00  -9.9744498e+00
   5.0000000e+00  -1.3804691e+01
   5.0000000e+00  -3.1427171e+01
   5.0000000e+00  -1.5715020e+01
   5.0000000e+00  -3.2407278e+01
   5.0000000e+00  -1.2215697e+01
   5.0000000e+00  -9.8581177e+00
   5.0000000e+00  -9.2453568e+00
   5.0000000e+00  -1.0223939e+01
   5.0000000e+00  -3.2386070e+01
   5.0000000e+00  -1.2511888e+01
   5.0000000e+00  -9.0017904e+00
   5.0000000e+00  -7.1108405e+00
   5.0000000e+00  -6.8802266e+00
   5.0000000e+00  -8.6491640e+00
   5.0000000e+00  -1.3669898e+01
   5.0000000e+00  -3.1875209e+01
   5.0000000e+00  -1.2710504e+01
   5.0000000e+00  -1.1905125e+01
   5.0000000e+00  -1.3648433e+01
   5.0000000e+00  -3.0558618e+01
   5.0000000e+00  -1.0161987e+01
   5.0000000e+00  -7.9039219e+00
   5.0000000e+00  -6.3874169e+00
   5.0000000e+00  -6.4133173e+00
   5.0000000e+00  -8.1442887e+00
   5.0000000e+00  -1.1000247e+01
   5.0000000e+00  -3.0979784e+01
   5.0000000e+00  -1.3189580e+01
   5.0000000e+00  -1.0540503e+01
   5.0000000e+00  -1.1332275e+01
   5.0000000e+00  -3.1477287e+01
   5.0000000e+00  -1.4668952e+01
   5.0000000e+00  -1.4820430e+01
   5.0000000e+00  -3.1978715e+01
   5.0000000e+00  -8.8635281e+00
   5.0000000e+00  -7.2696974e+00
   5.0000000e+00  -6.8573880e+00
   5.0000000e+00  -7.7292063e+00
   5.0000000e+00  -1.1808977e+01
   5.0000000e+00  -3.2281209e+01
   5.0000000e+00  -1.1346543e+01
   5.0000000e+00  -1.0532756e+01
   5.0000000e+00  -1.2760657e+01
   5.0000000e+00  -3.0809342e+01
   5.0000000e+00  -1.0740712e+01
   5.0000000e+00  -8.4160860e+00
   5.0000000e+00  -7.9287602e+00
   5.0000000e+00  -9.8498044e+00
   5.0000000e+00  -3.1157889e+01
   5.0000000e+00  -7.9082891e+00
   5.0000000e+00  -2.1257582e+00
   5.0000000e+00  -6.1218028e-01


==> images/data/dip_Munin_33.txt <==
   4.0000000e+00  -2.8942719e+01
   4.0000000e+00  -1.0519361e+01
   4.0000000e+00  -9.1900198e+00
   4.0000000e+00  -1.2220014e+01
   4.0000000e+00  -3.0386710e+01
   4.0000000e+00  -1.3155556e+01
   4.0000000e+00  -1.0811586e+01
   4.0000000e+00  -1.3281190e+01
   4.0000000e+00  -2.8994092e+01
   4.0000000e+00  -1.8333897e+01
   4.0000000e+00  -2.9541626e+01
   4.0000000e+00  -1.9042680e+01
   4.0000000e+00  -3.0410148e+01
   4.0000000e+00  -1.5601075e+01
   4.0000000e+00  -1.3274815e+01
   4.0000000e+00  -1.5703223e+01
   4.0000000e+00  -3.0827699e+01
   4.0000000e+00  -1.9905980e+01
   4.0000000e+00  -3.0762841e+01
   4.0000000e+00  -1.6835768e+01
   4.0000000e+00  -1.3978913e+01
   4.0000000e+00  -1.5515102e+01
   4.0000000e+00  -3.1286754e+01
   4.0000000e+00  -1.6095651e+01
   4.0000000e+00  -1.3448765e+01
   4.0000000e+00  -1.5388516e+01
   4.0000000e+00  -3.1509362e+01
   4.0000000e+00  -1.8509899e+01
   4.0000000e+00  -1.8495357e+01
   4.0000000e+00  -3.1745575e+01
   4.0000000e+00  -3.2498520e+01
   4.0000000e+00  -1.9679177e+01
   4.0000000e+00  -1.7584614e+01
   4.0000000e+00  -3.0749831e+01
   4.0000000e+00  -1.4756314e+01
   4.0000000e+00  -1.2280245e+01
   4.0000000e+00  -1.2741775e+01
   4.0000000e+00  -1.5967450e+01
   4.0000000e+00  -3.0926316e+01
   4.0000000e+00  -1.9419990e+01
   4.0000000e+00  -3.1429130e+01
   4.0000000e+00  -1.7671231e+01
   4.0000000e+00  -1.3985441e+01
   4.0000000e+00  -1.6217971e+01
   4.0000000e+00  -3.0785905e+01
   4.0000000e+00  -1.9692269e+01
   4.0000000e+00  -3.2089925e+01
   4.0000000e+00  -1.9730819e+01
   4.0000000e+00  -3.0864044e+01
   4.0000000e+00  -1.7374445e+01
   4.0000000e+00  -1.4126085e+01
   4.0000000e+00  -1.5966827e+01
   4.0000000e+00  -3.0281839e+01
   4.0000000e+00  -2.0671556e+01
   4.0000000e+00  -3.1427300e+01
   4.0000000e+00  -1.5471389e+01
   4.0000000e+00  -1.3665106e+01
   4.0000000e+00  -1.6153320e+01
   4.0000000e+00  -3.0614945e+01
   4.0000000e+00  -1.8789815e+01
   4.0000000e+00  -1.8950811e+01
   4.0000000e+00  -3.0826360e+01
   4.0000000e+00  -1.5745462e+01
   4.0000000e+00  -1.3046440e+01
   4.0000000e+00  -1.5973772e+01
   4.0000000e+00  -3.0923854e+01
   4.0000000e+00  -1.5847136e+01
   4.0000000e+00  -1.5431144e+01
   4.0000000e+00  -3.1244140e+01
   4.0000000e+00  -1.9877941e+01
   4.0000000e+00  -3.0385396e+01
   4.0000000e+00  -2.0638076e+01
   4.0000000e+00  -2.9993444e+01
   4.0000000e+00  -1.8030211e+01
   4.0000000e+00  -1.3559186e+01
   4.0000000e+00  -1.5182048e+01
   4.0000000e+00  -3.0672257e+01
   4.0000000e+00  -1.6319723e+01
   4.0000000e+00  -1.6072686e+01
   4.0000000e+00  -3.0453996e+01
   4.0000000e+00  -1.5369025e+01
   4.0000000e+00  -1.5073425e+01
   4.0000000e+00  -2.9908465e+01
   4.0000000e+00  -1.7346617e+01
   4.0000000e+00  -1.3429676e+01
   4.0000000e+00  -1.4636951e+01
   4.0000000e+00  -3.0293317e+01
   4.0000000e+00  -3.0738143e+01
   4.0000000e+00  -1.4824459e+01
   4.0000000e+00  -1.2698380e+01
   4.0000000e+00  -1.5479397e+01
   4.0000000e+00  -3.0310833e+01
   4.0000000e+00  -1.5606294e+01
   4.0000000e+00  -1.5703859e+01
   4.0000000e+00  -3.0112026e+01
   4.0000000e+00  -1.3013950e+01
   4.0000000e+00  -7.7204955e+00
   4.0000000e+00  -9.4397603e+00
   4.0000000e+00  -2.9313633e+01
   4.0000000e+00  -7.9325452e+00


==> images/data/rir.txt <==
   0.0000000e+00  -2.2094462e-05
   1.2500000e-04   1.9219443e-04
   2.5000000e-04   2.0888263e-04
   3.7500000e-04   1.0215975e-04
   5.0000000e-04  -1.6872998e-04
   6.2500000e-04   3.5683911e-04
   7.5000000e-04  -3.5893729e-04
   8.7500000e-04  -5.0734693e-05
   1.0000000e-03  -7.1308485e-05
   1.1250000e-03   1.9397440e-04
   1.2500000e-03  -2.0735061e-04
   1.3750000e-03   2.0020071e-03
   1.5000000e-03  -3.4877854e-03
   1.6250000e-03   6.9092277e-03
   1.7500000e-03  -1.1883529e-02
   1.8750000e-03   1.9295575e-02
   2.0000000e-03  -3.1600854e-02
   2.1250000e-03   4.9183641e-02
   2.2500000e-03  -8.3017409e-02
   2.3750000e-03   1.3786606e-01
   2.5000000e-03  -9.4190704e-02
   2.6250000e-03   8.7427709e-01
   2.7500000e-03  -6.1599086e-01
   2.8750000e-03  -3.5794433e-02
   3.0000000e-03   6.0964295e-02
   3.1250000e-03  -1.7399932e-01
   3.2500000e-03   1.3661989e-02
   3.3750000e-03  -1.1719696e-01
   3.5000000e-03  -2.0385474e-02
   3.6250000e-03  -7.9885293e-02
   3.7500000e-03  -1.1175806e-02
   3.8750000e-03  -4.8588565e-02
   4.0000000e-03  -4.1564467e-02
   4.1250000e-03  -5.8891594e-03
   4.2500000e-03  -4.4994713e-02
   4.3750000e-03  -2.1982726e-03
   4.5000000e-03  -2.2567337e-04
   4.6250000e-03   3.4217539e-01
   4.7500000e-03  -1.0422236e-01
   4.8750000e-03   8.7121030e-02
   5.0000000e-03  -1.8465134e-01
   5.1250000e-03   2.9387058e-02
   5.2500000e-03  -2.8762461e-02
   5.3750000e-03  -5.2520128e-02
   5.5000000e-03  -2.2627316e-02
   5.6250000e-03  -7.4152987e-03
   5.7500000e-03   4.7419172e-04
   5.8750000e-03  -1.0635722e-02
   6.0000000e-03  -2.5115319e-02
   6.1250000e-03   1.9610164e-02
   6.2500000e-03  -2.9253901e-02
   6.3750000e-03   1.1477445e-02
   6.5000000e-03   1.2728310e-02
   6.6250000e-03   3.6613231e-02
   6.7500000e-03   2.0419033e-02
   6.8750000e-03  -2.0386170e-02
   7.0000000e-03   2.5908121e-02
   7.1250000e-03   4.3424962e-03
   7.2500000e-03   3.4863329e-02
   7.3750000e-03   3.0882287e-02
   7.5000000e-03   4.2149382e-02
   7.6250000e-03  -4.9139775e-03
   7.7500000e-03  -3.7311937e-02
   7.8750000e-03   5.1561063e-02
   8.0000000e-03   3.6761270e-02
   8.1250000e-03   1.1189589e-01
   8.2500000e-03   6.0263859e-02
   8.3750000e-03   1.7122434e-01
   8.5000000e-03  -6.7543982e-02
   8.6250000e-03  -2.5950741e-02
   8.7500000e-03  -1.6712542e-02
   8.8750000e-03   9.1850872e-03
   9.0000000e-03  -2.9810682e-03
   9.1250000e-03  -1.6891833e-02
   9.2500000e-03   1.7158791e-02
   9.3750000e-03   2.2066825e-02
   9.5000000e-03   2.6779158e-03
   9.6250000e-03   1.6231541e-02
   9.7500000e-03  -1.5545505e-02
   9.8750000e-03  -1.4610348e-02
   1.0000000e-02  -8.1962248e-02
   1.0125000e-02  -2.3821696e-02
   1.0250000e-02  -6.7359059e-02
   1.0375000e-02  -3.5601108e-02
   1.0500000e-02  -4.1095653e-02
   1.0625000e-02   1.9620216e-02
   1.0750000e-02  -5.6021142e-03
   1.0875000e-02  -1.8618510e-02
   1.1000000e-02   6.1355517e-03
   1.1125000e-02  -5.5995375e-03
   1.1250000e-02   3.1641880e-02
   1.1375000e-02  -9.6970258e-02
   1.1500000e-02  -7.8263652e-02
   1.1625000e-02   3.4720113e-02
   1.1750000e-02   3.4855016e-02
   1.1875000e-02  -1.5851704e-02
   1.2000000e-02   1.1951600e-01
   1.2125000e-02   2.9047094e-02
   1.2250000e-02  -9.6002850e-02
   1.2375000e-02  -1.3443522e-02
   1.2500000e-02  -2.4715051e-03
   1.2625000e-02   4.2678547e-02
   1.2750000e-02  -4.6403935e-02
   1.2875000e-02  -4.9706691e-02
   1.3000000e-02  -7.7208175e-02
   1.3125000e-02  -5.7618186e-02
   1.3250000e-02   6.6029653e-02
   1.3375000e-02   1.3057879e-02
   1.3500000e-02  -2.1075114e-02
   1.3625000e-02   2.8901786e-02
   1.3750000e-02   5.1362941e-02
   1.3875000e-02   4.1752550e-02
   1.4000000e-02   2.6345541e-02
   1.4125000e-02   5.3590960e-03
   1.4250000e-02   8.8189487e-02
   1.4375000e-02   4.0487226e-02
   1.4500000e-02  -1.9921818e-02
   1.4625000e-02  -4.3747760e-02
   1.4750000e-02   2.6600464e-02
   1.4875000e-02   1.2796843e-01
   1.5000000e-02   1.1212899e-02
   1.5125000e-02  -3.6396078e-02
   1.5250000e-02  -2.0816485e-02
   1.5375000e-02  -4.2066521e-02
   1.5500000e-02   3.8882906e-02
   1.5625000e-02  -3.6539205e-02
   1.5750000e-02  -5.3740299e-02
   1.5875000e-02  -4.7629393e-02
   1.6000000e-02   2.1821244e-02
   1.6125000e-02   3.9643650e-02
   1.6250000e-02   9.8492560e-03
   1.6375000e-02  -1.3774101e-02
   1.6500000e-02  -4.5437985e-02
   1.6625000e-02  -9.1561801e-04
   1.6750000e-02  -2.1676445e-02
   1.6875000e-02  -1.1570060e-03
   1.7000000e-02   9.2611058e-02
   1.7125000e-02   7.4120433e-02
   1.7250000e-02   4.0056175e-04
   1.7375000e-02   2.4380956e-02
   1.7500000e-02  -7.2290054e-02
   1.7625000e-02   2.5819805e-02
   1.7750000e-02  -2.7126425e-02
   1.7875000e-02  -9.6419984e-02
   1.8000000e-02  -5.7826936e-02
   1.8125000e-02  -4.5967474e-02
   1.8250000e-02  -7.8671260e-04
   1.8375000e-02   2.9008251e-03
   1.8500000e-02  -2.2555746e-02
   1.8625000e-02   2.9142391e-02
   1.8750000e-02   4.0524858e-02
   1.8875000e-02   2.7309802e-02
   1.9000000e-02   8.2264175e-02
   1.9125000e-02  -3.7931366e-02
   1.9250000e-02   4.6478718e-02
   1.9375000e-02   5.5366758e-02
   1.9500000e-02  -3.3836963e-02
   1.9625000e-02  -5.7387813e-02
   1.9750000e-02  -9.7848601e-02
   1.9875000e-02  -3.4721491e-02
   2.0000000e-02  -3.4202851e-02
   2.0125000e-02  -2.1333811e-02
   2.0250000e-02   4.6967907e-02
   2.0375000e-02  -5.4231640e-02
   2.0500000e-02   5.2550437e-02
   2.0625000e-02  -2.7642723e-02
   2.0750000e-02  -8.2171022e-02
   2.0875000e-02  -6.5628106e-02
   2.1000000e-02  -2.2737519e-02
   2.1125000e-02  -2.5874185e-02
   2.1250000e-02   2.2538061e-02
   2.1375000e-02   2.2162066e-02
   2.1500000e-02  -1.6485401e-02
   2.1625000e-02  -6.4734998e-02
   2.1750000e-02  -6.0031115e-03
   2.1875000e-02   9.3813039e-02
   2.2000000e-02   7.9912318e-02
   2.2125000e-02   5.9435537e-02
   2.2250000e-02  -9.6603129e-03
   2.2375000e-02   1.8884252e-02
   2.2500000e-02   1.0183838e-01
   2.2625000e-02  -2.9659231e-02
   2.2750000e-02  -3.4696906e-02
   2.2875000e-02   1.8978010e-02
   2.3000000e-02  -1.0056727e-02
   2.3125000e-02  -1.7246190e-02
   2.3250000e-02   5.4380008e-02
   2.3375000e-02   5.1069852e-02
   2.3500000e-02  -2.6521172e-03
   2.3625000e-02  -1.2964006e-02
   2.3750000e-02   5.7864784e-02
   2.3875000e-02   1.0867656e-01
   2.4000000e-02   1.4358545e-02
   2.4125000e-02   5.2131690e-02
   2.4250000e-02  -3.7887040e-02
   2.4375000e-02  -9.7621889e-02
   2.4500000e-02   2.1551620e-02
   2.4625000e-02   1.3053320e-02
   2.4750000e-02   7.3636811e-03
   2.4875000e-02   2.5305620e-02
   2.5000000e-02  -4.2544638e-03
   2.5125000e-02   4.3706921e-02
   2.5250000e-02   4.0095206e-02
   2.5375000e-02   5.3094891e-02
   2.5500000e-02   1.1171246e-02
   2.5625000e-02   3.4481372e-02
   2.5750000e-02   1.9146414e-02
   2.5875000e-02  -2.3586955e-02
   2.6000000e-02  -6.8438250e-02
   2.6125000e-02  -6.2301464e-02
   2.6250000e-02  -1.6635725e-02
   2.6375000e-02  -8.6775699e-02
   2.6500000e-02  -7.8150231e-02
   2.6625000e-02   2.4994557e-02
   2.6750000e-02  -7.2218464e-03
   2.6875000e-02   1.7195720e-02
   2.7000000e-02  -1.8754321e-02
   2.7125000e-02  -2.6987556e-02
   2.7250000e-02   3.8587694e-02
   2.7375000e-02   2.6233391e-02
   2.7500000e-02  -3.5785557e-02
   2.7625000e-02  -2.5683534e-02
   2.7750000e-02  -2.8331882e-02
   2.7875000e-02  -4.2751985e-02
   2.8000000e-02  -8.8365550e-03
   2.8125000e-02   2.5351595e-02
   2.8250000e-02  -4.0714096e-03
   2.8375000e-02  -3.3333001e-02
   2.8500000e-02   1.9233300e-02
   2.8625000e-02  -8.7504717e-03
   2.8750000e-02  -1.6869578e-02
   2.8875000e-02   1.7226598e-02
   2.9000000e-02  -1.1219329e-02
   2.9125000e-02   1.4100942e-02
   2.9250000e-02  -4.1322203e-02
   2.9375000e-02   2.2850790e-02
   2.9500000e-02   2.6224265e-03
   2.9625000e-02   1.4165163e-02
   2.9750000e-02   1.2021919e-02
   2.9875000e-02  -1.3346635e-02
   3.0000000e-02   1.0922817e-02
   3.0125000e-02   3.0325726e-02
   3.0250000e-02   3.2785726e-02
   3.0375000e-02   1.1284504e-02
   3.0500000e-02   5.1354585e-02
   3.0625000e-02   1.8782751e-02
   3.0750000e-02   3.0047675e-02
   3.0875000e-02   5.1598147e-02
   3.1000000e-02   1.5746496e-02
   3.1125000e-02  -7.0156467e-02
   3.1250000e-02  -5.7316313e-03
   3.1375000e-02   2.8119563e-03
   3.1500000e-02  -5.5842388e-03
   3.1625000e-02  -1.2133125e-02
   3.1750000e-02  -6.2323460e-02
   3.1875000e-02   8.3169181e-03

==> images/data/siren_Balder_20.txt <==
   1.0000000e+00  -8.4734410e+00
   1.0000000e+00  -4.6754978e+01
   1.0000000e+00  -9.8723175e+00
   1.0000000e+00  -5.3808700e+00
   1.0000000e+00  -4.5128428e+00
   1.0000000e+00  -7.3881452e+00
   1.0000000e+00  -4.4336930e+01
   1.0000000e+00  -7.0156159e+00
   1.0000000e+00  -2.8288173e+00
   1.0000000e+00  -1.2993252e+00
   1.0000000e+00  -1.0618577e+00
   1.0000000e+00  -1.6501596e+00
   1.0000000e+00  -3.2764528e+00
   1.0000000e+00  -7.5406418e+00
   1.0000000e+00  -4.3977540e+01
   1.0000000e+00  -1.0069839e+01
   1.0000000e+00  -1.0274193e+01
   1.0000000e+00  -4.4895021e+01
   1.0000000e+00  -1.0738036e+01
   1.0000000e+00  -1.0822755e+01
   1.0000000e+00  -4.5050088e+01
   1.0000000e+00  -8.5343346e+00
   1.0000000e+00  -4.3827983e+00
   1.0000000e+00  -2.6053358e+00
   1.0000000e+00  -2.0942134e+00
   1.0000000e+00  -2.3793090e+00
   1.0000000e+00  -4.3756146e+00
   1.0000000e+00  -9.8524720e+00
   1.0000000e+00  -4.3109948e+01
   1.0000000e+00  -1.5732739e+01
   1.0000000e+00  -4.3299257e+01
   1.0000000e+00  -9.6788357e+00
   1.0000000e+00  -4.5539604e+00
   1.0000000e+00  -2.4376567e+00
   1.0000000e+00  -2.0420060e+00
   1.0000000e+00  -3.2350500e+00
   1.0000000e+00  -7.5466349e+00
   1.0000000e+00  -4.0362383e+01
   1.0000000e+00  -7.2824429e+00
   1.0000000e+00  -4.0644514e+00
   1.0000000e+00  -2.9053687e+00
   1.0000000e+00  -2.9099241e+00
   1.0000000e+00  -4.3039204e+00
   1.0000000e+00  -8.6174900e+00
   1.0000000e+00  -3.9254515e+01
   1.0000000e+00  -1.2256643e+01
   1.0000000e+00  -8.7476275e+00
   1.0000000e+00  -8.8012076e+00
   1.0000000e+00  -1.2397613e+01
   1.0000000e+00  -3.8247404e+01
   1.0000000e+00  -1.7939906e+01
   1.0000000e+00  -3.9175759e+01
   1.0000000e+00  -1.1912899e+01
   1.0000000e+00  -7.0874715e+00
   1.0000000e+00  -6.4740691e+00
   1.0000000e+00  -1.0245115e+01
   1.0000000e+00  -3.7141313e+01
   1.0000000e+00  -9.0636602e+00
   1.0000000e+00  -4.6736903e+00
   1.0000000e+00  -3.5137902e+00
   1.0000000e+00  -3.5399272e+00
   1.0000000e+00  -4.4473961e+00
   1.0000000e+00  -8.8172580e+00
   1.0000000e+00  -3.6105973e+01
   1.0000000e+00  -9.3412291e+00
   1.0000000e+00  -7.4282319e+00
   1.0000000e+00  -9.8837466e+00
   1.0000000e+00  -3.6370657e+01
   1.0000000e+00  -7.1408732e+00
   1.0000000e+00  -2.5938480e+00
   1.0000000e+00  -7.1746895e-01
   1.0000000e+00  -7.3411074e-01
   1.0000000e+00  -2.2253702e+00
   1.0000000e+00  -6.4785185e+00
   1.0000000e+00  -3.0583396e+01
   1.0000000e+00  -8.3179549e+00
   1.0000000e+00  -6.0116854e+00
   1.0000000e+00  -8.6544908e+00
   1.0000000e+00  -3.1382262e+01
   1.0000000e+00  -9.9595692e+00
   1.0000000e+00  -9.2873746e+00
   1.0000000e+00  -3.5348116e+01
   1.0000000e+00  -6.6330783e+00
   1.0000000e+00  -3.1836114e+00
   1.0000000e+00  -2.1036914e+00
   1.0000000e+00  -3.0818007e+00
   1.0000000e+00  -7.7725397e+00
   1.0000000e+00  -3.7627866e+01
   1.0000000e+00  -1.0610225e+01
   1.0000000e+00  -8.6843566e+00
   1.0000000e+00  -1.2305978e+01
   1.0000000e+00  -3.9654854e+01
   1.0000000e+00  -1.2338115e+01
   1.0000000e+00  -7.9389005e+00
   1.0000000e+00  -8.5744280e+00
   1.0000000e+00  -1.2948041e+01
   1.0000000e+00  -4.2966416e+01
   1.0000000e+00  -1.0098586e+01
   1.0000000e+00  -2.8507211e+00
   1.0000000e+00  -3.4080474e-01


==> images/data/siren_Balder_33.txt <==
   1.0000000e+00  -5.1581442e+01
   1.0000000e+00  -1.0727545e+01
   1.0000000e+00  -8.1376070e+00
   1.0000000e+00  -1.0445863e+01
   1.0000000e+00  -5.0973707e+01
   1.0000000e+00  -9.1335312e+00
   1.0000000e+00  -6.8556784e+00
   1.0000000e+00  -9.0953209e+00
   1.0000000e+00  -5.1889717e+01
   1.0000000e+00  -1.2476358e+01
   1.0000000e+00  -5.1270142e+01
   1.0000000e+00  -1.3179243e+01
   1.0000000e+00  -5.1414496e+01
   1.0000000e+00  -9.6299380e+00
   1.0000000e+00  -6.6920827e+00
   1.0000000e+00  -8.2353960e+00
   1.0000000e+00  -4.8388931e+01
   1.0000000e+00  -1.2679013e+01
   1.0000000e+00  -4.7636901e+01
   1.0000000e+00  -9.1427056e+00
   1.0000000e+00  -6.7403741e+00
   1.0000000e+00  -9.3900169e+00
   1.0000000e+00  -4.6871649e+01
   1.0000000e+00  -9.1644361e+00
   1.0000000e+00  -6.9125391e+00
   1.0000000e+00  -9.5048632e+00
   1.0000000e+00  -4.7532892e+01
   1.0000000e+00  -1.1593628e+01
   1.0000000e+00  -1.3556775e+01
   1.0000000e+00  -4.8688494e+01
   1.0000000e+00  -4.9474211e+01
   1.0000000e+00  -1.4999099e+01
   1.0000000e+00  -1.3799678e+01
   1.0000000e+00  -4.7186734e+01
   1.0000000e+00  -1.0157912e+01
   1.0000000e+00  -6.1385228e+00
   1.0000000e+00  -6.2660366e+00
   1.0000000e+00  -9.9391146e+00
   1.0000000e+00  -4.9347162e+01
   1.0000000e+00  -1.6962340e+01
   1.0000000e+00  -4.7559118e+01
   1.0000000e+00  -1.3316127e+01
   1.0000000e+00  -9.8824249e+00
   1.0000000e+00  -1.1713401e+01
   1.0000000e+00  -4.7205757e+01
   1.0000000e+00  -1.8097214e+01
   1.0000000e+00  -4.8598337e+01
   1.0000000e+00  -1.7434893e+01
   1.0000000e+00  -4.6611216e+01
   1.0000000e+00  -1.3579642e+01
   1.0000000e+00  -1.0651524e+01
   1.0000000e+00  -1.2553967e+01
   1.0000000e+00  -4.6741435e+01
   1.0000000e+00  -1.5717142e+01
   1.0000000e+00  -4.4653235e+01
   1.0000000e+00  -1.1400485e+01
   1.0000000e+00  -8.6778972e+00
   1.0000000e+00  -1.1016598e+01
   1.0000000e+00  -4.3260163e+01
   1.0000000e+00  -1.1849243e+01
   1.0000000e+00  -1.2630927e+01
   1.0000000e+00  -4.3504019e+01
   1.0000000e+00  -1.0226102e+01
   1.0000000e+00  -6.7810806e+00
   1.0000000e+00  -9.9041079e+00
   1.0000000e+00  -3.9681175e+01
   1.0000000e+00  -1.2738177e+01
   1.0000000e+00  -1.2770535e+01
   1.0000000e+00  -4.4004628e+01
   1.0000000e+00  -1.6716230e+01
   1.0000000e+00  -4.0611579e+01
   1.0000000e+00  -1.5826271e+01
   1.0000000e+00  -3.9956657e+01
   1.0000000e+00  -1.0345980e+01
   1.0000000e+00  -6.4906415e+00
   1.0000000e+00  -8.5611455e+00
   1.0000000e+00  -3.7444335e+01
   1.0000000e+00  -8.7077763e+00
   1.0000000e+00  -8.5301109e+00
   1.0000000e+00  -3.9807205e+01
   1.0000000e+00  -8.5345953e+00
   1.0000000e+00  -8.6249854e+00
   1.0000000e+00  -3.8810712e+01
   1.0000000e+00  -9.0329425e+00
   1.0000000e+00  -6.3804294e+00
   1.0000000e+00  -9.4687759e+00
   1.0000000e+00  -4.0765580e+01
   1.0000000e+00  -4.2480883e+01
   1.0000000e+00  -1.3424954e+01
   1.0000000e+00  -1.0454800e+01
   1.0000000e+00  -1.4095362e+01
   1.0000000e+00  -4.2041867e+01
   1.0000000e+00  -1.5980984e+01
   1.0000000e+00  -1.3693301e+01
   1.0000000e+00  -4.3345723e+01
   1.0000000e+00  -1.4416805e+01
   1.0000000e+00  -9.5880768e+00
   1.0000000e+00  -1.0248990e+01
   1.0000000e+00  -4.3237109e+01
   1.0000000e+00  -9.4414212e+00


==> images/data/siren_Freja_20.txt <==
   2.0000000e+00  -5.4077301e+00
   2.0000000e+00  -4.9208467e+01
   2.0000000e+00  -8.0314284e+00
   2.0000000e+00  -4.5061153e+00
   2.0000000e+00  -4.7393134e+00
   2.0000000e+00  -8.0619039e+00
   2.0000000e+00  -4.8679378e+01
   2.0000000e+00  -7.0434336e+00
   2.0000000e+00  -2.1595676e+00
   2.0000000e+00  -7.5722044e-01
   2.0000000e+00  -5.9455376e-01
   2.0000000e+00  -1.3154503e+00
   2.0000000e+00  -3.3620216e+00
   2.0000000e+00  -9.2768035e+00
   2.0000000e+00  -4.8842310e+01
   2.0000000e+00  -1.0459607e+01
   2.0000000e+00  -1.0970781e+01
   2.0000000e+00  -4.8472997e+01
   2.0000000e+00  -1.2146148e+01
   2.0000000e+00  -1.1694281e+01
   2.0000000e+00  -5.0559873e+01
   2.0000000e+00  -9.7648190e+00
   2.0000000e+00  -4.6678378e+00
   2.0000000e+00  -2.0162669e+00
   2.0000000e+00  -1.3275567e+00
   2.0000000e+00  -1.9889814e+00
   2.0000000e+00  -3.7286142e+00
   2.0000000e+00  -9.3202903e+00
   2.0000000e+00  -4.6846061e+01
   2.0000000e+00  -1.5614592e+01
   2.0000000e+00  -4.7356911e+01
   2.0000000e+00  -1.0580006e+01
   2.0000000e+00  -5.9085055e+00
   2.0000000e+00  -3.4575791e+00
   2.0000000e+00  -2.6807661e+00
   2.0000000e+00  -3.7462929e+00
   2.0000000e+00  -7.4546441e+00
   2.0000000e+00  -4.7850154e+01
   2.0000000e+00  -7.3046682e+00
   2.0000000e+00  -3.5186487e+00
   2.0000000e+00  -2.4094043e+00
   2.0000000e+00  -2.5643991e+00
   2.0000000e+00  -3.6465764e+00
   2.0000000e+00  -7.6748568e+00
   2.0000000e+00  -4.5429736e+01
   2.0000000e+00  -6.8266953e+00
   2.0000000e+00  -3.6557732e+00
   2.0000000e+00  -4.5098627e+00
   2.0000000e+00  -9.0296449e+00
   2.0000000e+00  -4.5638322e+01
   2.0000000e+00  -1.6087164e+01
   2.0000000e+00  -4.7662002e+01
   2.0000000e+00  -1.1036105e+01
   2.0000000e+00  -5.8717664e+00
   2.0000000e+00  -4.6445055e+00
   2.0000000e+00  -7.6739003e+00
   2.0000000e+00  -4.9024397e+01
   2.0000000e+00  -7.9933774e+00
   2.0000000e+00  -3.5642471e+00
   2.0000000e+00  -1.9328225e+00
   2.0000000e+00  -2.2483172e+00
   2.0000000e+00  -4.1068504e+00
   2.0000000e+00  -8.4275490e+00
   2.0000000e+00  -4.9374035e+01
   2.0000000e+00  -8.5932545e+00
   2.0000000e+00  -5.8611710e+00
   2.0000000e+00  -9.0851572e+00
   2.0000000e+00  -4.9401968e+01
   2.0000000e+00  -7.3746559e+00
   2.0000000e+00  -2.0683129e+00
   2.0000000e+00  -8.3116002e-01
   2.0000000e+00  -1.3016513e+00
   2.0000000e+00  -3.3264049e+00
   2.0000000e+00  -7.4631112e+00
   2.0000000e+00  -4.9652215e+01
   2.0000000e+00  -7.3678587e+00
   2.0000000e+00  -5.0041713e+00
   2.0000000e+00  -8.5984435e+00
   2.0000000e+00  -4.8832714e+01
   2.0000000e+00  -9.1756157e+00
   2.0000000e+00  -8.1156209e+00
   2.0000000e+00  -4.9314830e+01
   2.0000000e+00  -6.1564514e+00
   2.0000000e+00  -2.5085928e+00
   2.0000000e+00  -1.6203868e+00
   2.0000000e+00  -2.2240800e+00
   2.0000000e+00  -5.7518620e+00
   2.0000000e+00  -5.0069338e+01
   2.0000000e+00  -5.5199995e+00
   2.0000000e+00  -3.1351794e+00
   2.0000000e+00  -5.1141574e+00
   2.0000000e+00  -4.7561716e+01
   2.0000000e+00  -4.9582738e+00
   2.0000000e+00  -2.2664307e+00
   2.0000000e+00  -2.5612403e+00
   2.0000000e+00  -6.0246459e+00
   2.0000000e+00  -4.2696604e+01
   2.0000000e+00  -4.9115315e+00
   2.0000000e+00   2.6666632e-01
   2.0000000e+00   1.5990751e+00


==> images/data/siren_Freja_33.txt <==
   2.0000000e+00  -4.8284953e+01
   2.0000000e+00  -7.9508116e+00
   2.0000000e+00  -5.9049803e+00
   2.0000000e+00  -9.4216194e+00
   2.0000000e+00  -4.9339460e+01
   2.0000000e+00  -1.2369156e+01
   2.0000000e+00  -8.5326439e+00
   2.0000000e+00  -1.0899367e+01
   2.0000000e+00  -4.5828333e+01
   2.0000000e+00  -1.7262806e+01
   2.0000000e+00  -4.3959258e+01
   2.0000000e+00  -1.6987668e+01
   2.0000000e+00  -4.5176978e+01
   2.0000000e+00  -1.0664953e+01
   2.0000000e+00  -7.9625368e+00
   2.0000000e+00  -1.0793332e+01
   2.0000000e+00  -4.7212225e+01
   2.0000000e+00  -1.5792280e+01
   2.0000000e+00  -4.7518070e+01
   2.0000000e+00  -1.1116509e+01
   2.0000000e+00  -8.1538860e+00
   2.0000000e+00  -1.0943069e+01
   2.0000000e+00  -5.0080727e+01
   2.0000000e+00  -9.1178610e+00
   2.0000000e+00  -6.1929237e+00
   2.0000000e+00  -9.7261800e+00
   2.0000000e+00  -4.8929670e+01
   2.0000000e+00  -1.1856179e+01
   2.0000000e+00  -1.3792702e+01
   2.0000000e+00  -4.4494766e+01
   2.0000000e+00  -4.4855904e+01
   2.0000000e+00  -1.3806010e+01
   2.0000000e+00  -1.1477242e+01
   2.0000000e+00  -4.9546248e+01
   2.0000000e+00  -7.5603448e+00
   2.0000000e+00  -4.3478262e+00
   2.0000000e+00  -5.0573606e+00
   2.0000000e+00  -9.2156517e+00
   2.0000000e+00  -4.6486036e+01
   2.0000000e+00  -1.4802431e+01
   2.0000000e+00  -4.7521729e+01
   2.0000000e+00  -1.0781557e+01
   2.0000000e+00  -7.0318955e+00
   2.0000000e+00  -9.3898229e+00
   2.0000000e+00  -4.5420658e+01
   2.0000000e+00  -1.5483168e+01
   2.0000000e+00  -4.4502359e+01
   2.0000000e+00  -1.6117161e+01
   2.0000000e+00  -4.5731197e+01
   2.0000000e+00  -1.0777134e+01
   2.0000000e+00  -7.9779719e+00
   2.0000000e+00  -1.1411266e+01
   2.0000000e+00  -4.8190936e+01
   2.0000000e+00  -1.6051033e+01
   2.0000000e+00  -4.7022860e+01
   2.0000000e+00  -9.2171609e+00
   2.0000000e+00  -5.6143206e+00
   2.0000000e+00  -8.0314188e+00
   2.0000000e+00  -4.7083355e+01
   2.0000000e+00  -8.6575409e+00
   2.0000000e+00  -9.2132243e+00
   2.0000000e+00  -4.8427699e+01
   2.0000000e+00  -9.8692870e+00
   2.0000000e+00  -6.8700228e+00
   2.0000000e+00  -9.2547545e+00
   2.0000000e+00  -4.9262664e+01
   2.0000000e+00  -1.0289849e+01
   2.0000000e+00  -1.0424145e+01
   2.0000000e+00  -4.5540842e+01
   2.0000000e+00  -1.3122735e+01
   2.0000000e+00  -4.3982396e+01
   2.0000000e+00  -1.4284546e+01
   2.0000000e+00  -4.6295116e+01
   2.0000000e+00  -1.0057728e+01
   2.0000000e+00  -6.6202466e+00
   2.0000000e+00  -8.6363022e+00
   2.0000000e+00  -4.7607489e+01
   2.0000000e+00  -1.0079993e+01
   2.0000000e+00  -9.7785550e+00
   2.0000000e+00  -4.7446145e+01
   2.0000000e+00  -8.5474754e+00
   2.0000000e+00  -8.7166009e+00
   2.0000000e+00  -4.8296759e+01
   2.0000000e+00  -8.9090049e+00
   2.0000000e+00  -6.9403362e+00
   2.0000000e+00  -1.1111735e+01
   2.0000000e+00  -4.0991133e+01
   2.0000000e+00  -4.0406854e+01
   2.0000000e+00  -8.9595415e+00
   2.0000000e+00  -4.9039045e+00
   2.0000000e+00  -6.4296656e+00
   2.0000000e+00  -4.6714483e+01
   2.0000000e+00  -7.0521489e+00
   2.0000000e+00  -7.7705900e+00
   2.0000000e+00  -4.6466754e+01
   2.0000000e+00  -7.6027711e+00
   2.0000000e+00  -4.1558033e+00
   2.0000000e+00  -5.8138159e+00
   2.0000000e+00  -4.7520542e+01
   2.0000000e+00  -4.8555447e+00


==> images/data/siren_Munin_20.txt <==
   3.0000000e+00  -9.2212020e+00
   3.0000000e+00  -6.0485536e+01
   3.0000000e+00  -1.0161630e+01
   3.0000000e+00  -7.0413996e+00
   3.0000000e+00  -7.7117492e+00
   3.0000000e+00  -1.1553689e+01
   3.0000000e+00  -5.8506733e+01
   3.0000000e+00  -1.0324861e+01
   3.0000000e+00  -5.6055520e+00
   3.0000000e+00  -3.8079850e+00
   3.0000000e+00  -3.8355143e+00
   3.0000000e+00  -5.0996383e+00
   3.0000000e+00  -7.6343837e+00
   3.0000000e+00  -1.3888527e+01
   3.0000000e+00  -6.2336677e+01
   3.0000000e+00  -1.8202318e+01
   3.0000000e+00  -1.7943184e+01
   3.0000000e+00  -6.5305985e+01
   3.0000000e+00  -1.7746672e+01
   3.0000000e+00  -1.7528108e+01
   3.0000000e+00  -6.5174953e+01
   3.0000000e+00  -1.4649116e+01
   3.0000000e+00  -9.1036422e+00
   3.0000000e+00  -6.7183831e+00
   3.0000000e+00  -5.8380702e+00
   3.0000000e+00  -6.6723106e+00
   3.0000000e+00  -8.9199569e+00
   3.0000000e+00  -1.4203314e+01
   3.0000000e+00  -6.4039716e+01
   3.0000000e+00  -2.0534754e+01
   3.0000000e+00  -6.5056794e+01
   3.0000000e+00  -1.4069154e+01
   3.0000000e+00  -8.3220872e+00
   3.0000000e+00  -5.9234082e+00
   3.0000000e+00  -5.3646388e+00
   3.0000000e+00  -6.7341639e+00
   3.0000000e+00  -1.1796810e+01
   3.0000000e+00  -6.3798915e+01
   3.0000000e+00  -1.2135918e+01
   3.0000000e+00  -7.1171370e+00
   3.0000000e+00  -5.4543063e+00
   3.0000000e+00  -5.4766913e+00
   3.0000000e+00  -7.1611314e+00
   3.0000000e+00  -1.2427980e+01
   3.0000000e+00  -6.6561270e+01
   3.0000000e+00  -1.4347571e+01
   3.0000000e+00  -1.0345818e+01
   3.0000000e+00  -1.0461760e+01
   3.0000000e+00  -1.5088404e+01
   3.0000000e+00  -6.7299696e+01
   3.0000000e+00  -2.1211718e+01
   3.0000000e+00  -6.8372178e+01
   3.0000000e+00  -1.5310724e+01
   3.0000000e+00  -1.1121014e+01
   3.0000000e+00  -1.1139692e+01
   3.0000000e+00  -1.5385866e+01
   3.0000000e+00  -6.3925955e+01
   3.0000000e+00  -1.2644608e+01
   3.0000000e+00  -6.7765221e+00
   3.0000000e+00  -4.6658283e+00
   3.0000000e+00  -4.5920881e+00
   3.0000000e+00  -6.5562205e+00
   3.0000000e+00  -1.2225274e+01
   3.0000000e+00  -5.9883276e+01
   3.0000000e+00  -1.3794387e+01
   3.0000000e+00  -1.0425912e+01
   3.0000000e+00  -1.3507799e+01
   3.0000000e+00  -6.0011672e+01
   3.0000000e+00  -1.2919074e+01
   3.0000000e+00  -7.4750426e+00
   3.0000000e+00  -5.5907642e+00
   3.0000000e+00  -5.7658245e+00
   3.0000000e+00  -7.6794544e+00
   3.0000000e+00  -1.3384936e+01
   3.0000000e+00  -6.4510571e+01
   3.0000000e+00  -1.6403208e+01
   3.0000000e+00  -1.3351553e+01
   3.0000000e+00  -1.5539045e+01
   3.0000000e+00  -6.5170812e+01
   3.0000000e+00  -1.6106644e+01
   3.0000000e+00  -1.6779573e+01
   3.0000000e+00  -6.3945951e+01
   3.0000000e+00  -1.4583792e+01
   3.0000000e+00  -1.0042235e+01
   3.0000000e+00  -9.0078511e+00
   3.0000000e+00  -1.0054435e+01
   3.0000000e+00  -1.4524006e+01
   3.0000000e+00  -6.4494182e+01
   3.0000000e+00  -1.5902190e+01
   3.0000000e+00  -1.3072870e+01
   3.0000000e+00  -1.5768244e+01
   3.0000000e+00  -6.6386424e+01
   3.0000000e+00  -1.5288464e+01
   3.0000000e+00  -1.1003627e+01
   3.0000000e+00  -1.0808898e+01
   3.0000000e+00  -1.3927277e+01
   3.0000000e+00  -6.0240045e+01
   3.0000000e+00  -1.1719845e+01
   3.0000000e+00  -6.6769488e+00
   3.0000000e+00  -3.8102504e+00


==> images/data/siren_Munin_33.txt <==
   3.0000000e+00  -6.0609511e+01
   3.0000000e+00  -1.2670642e+01
   3.0000000e+00  -1.0174504e+01
   3.0000000e+00  -1.3338265e+01
   3.0000000e+00  -5.7035870e+01
   3.0000000e+00  -1.3183204e+01
   3.0000000e+00  -1.1459454e+01
   3.0000000e+00  -1.5518363e+01
   3.0000000e+00  -5.8561106e+01
   3.0000000e+00  -2.1418383e+01
   3.0000000e+00  -5.5890825e+01
   3.0000000e+00  -2.1178606e+01
   3.0000000e+00  -5.9273729e+01
   3.0000000e+00  -1.4597166e+01
   3.0000000e+00  -1.2235560e+01
   3.0000000e+00  -1.5451973e+01
   3.0000000e+00  -5.8820526e+01
   3.0000000e+00  -2.0173404e+01
   3.0000000e+00  -6.0587781e+01
   3.0000000e+00  -1.5678762e+01
   3.0000000e+00  -1.2647719e+01
   3.0000000e+00  -1.5497449e+01
   3.0000000e+00  -5.6666379e+01
   3.0000000e+00  -1.4710894e+01
   3.0000000e+00  -1.1694386e+01
   3.0000000e+00  -1.4815266e+01
   3.0000000e+00  -6.2839758e+01
   3.0000000e+00  -1.8115847e+01
   3.0000000e+00  -1.9414895e+01
   3.0000000e+00  -6.1837911e+01
   3.0000000e+00  -6.1122484e+01
   3.0000000e+00  -1.8712223e+01
   3.0000000e+00  -1.7378589e+01
   3.0000000e+00  -6.5397550e+01
   3.0000000e+00  -1.3899214e+01
   3.0000000e+00  -9.6641278e+00
   3.0000000e+00  -1.0200812e+01
   3.0000000e+00  -1.5279956e+01
   3.0000000e+00  -6.1559084e+01
   3.0000000e+00  -2.2120537e+01
   3.0000000e+00  -6.4283734e+01
   3.0000000e+00  -1.6695909e+01
   3.0000000e+00  -1.2755524e+01
   3.0000000e+00  -1.5452066e+01
   3.0000000e+00  -6.3485115e+01
   3.0000000e+00  -2.1300376e+01
   3.0000000e+00  -6.5919467e+01
   3.0000000e+00  -2.1765516e+01
   3.0000000e+00  -6.6230629e+01
   3.0000000e+00  -1.5681219e+01
   3.0000000e+00  -1.1762529e+01
   3.0000000e+00  -1.4630538e+01
   3.0000000e+00  -6.1047090e+01
   3.0000000e+00  -1.9899949e+01
   3.0000000e+00  -5.9257910e+01
   3.0000000e+00  -1.4727280e+01
   3.0000000e+00  -1.1965741e+01
   3.0000000e+00  -1.5378801e+01
   3.0000000e+00  -5.4253677e+01
   3.0000000e+00  -1.5238837e+01
   3.0000000e+00  -1.5280363e+01
   3.0000000e+00  -5.6905379e+01
   3.0000000e+00  -1.3996316e+01
   3.0000000e+00  -1.0668489e+01
   3.0000000e+00  -1.3549437e+01
   3.0000000e+00  -5.5472128e+01
   3.0000000e+00  -1.7020685e+01
   3.0000000e+00  -1.7686854e+01
   3.0000000e+00  -5.9436012e+01
   3.0000000e+00  -2.2813468e+01
   3.0000000e+00  -5.8540400e+01
   3.0000000e+00  -2.2346024e+01
   3.0000000e+00  -5.9155450e+01
   3.0000000e+00  -1.5988620e+01
   3.0000000e+00  -1.2449377e+01
   3.0000000e+00  -1.4299430e+01
   3.0000000e+00  -5.7127483e+01
   3.0000000e+00  -1.4975936e+01
   3.0000000e+00  -1.4923473e+01
   3.0000000e+00  -5.5994371e+01
   3.0000000e+00  -1.5739490e+01
   3.0000000e+00  -1.6053344e+01
   3.0000000e+00  -5.5537300e+01
   3.0000000e+00  -1.5176341e+01
   3.0000000e+00  -1.2352786e+01
   3.0000000e+00  -1.5874681e+01
   3.0000000e+00  -5.5643244e+01
   3.0000000e+00  -5.4961017e+01
   3.0000000e+00  -1.7158764e+01
   3.0000000e+00  -1.2835212e+01
   3.0000000e+00  -1.5523283e+01
   3.0000000e+00  -5.7513388e+01
   3.0000000e+00  -1.7415908e+01
   3.0000000e+00  -1.7108346e+01
   3.0000000e+00  -5.7973377e+01
   3.0000000e+00  -1.5315140e+01
   3.0000000e+00  -1.1828382e+01
   3.0000000e+00  -1.3709008e+01
   3.0000000e+00  -5.7565877e+01
   3.0000000e+00  -1.2367599e+01


==> images/data/tst.txt <==
  -3.0898068e+01  -7.3522549e+00  -1.7280449e+01  -4.4803829e+00  -2.8942719e+01  -8.2960194e+00
  -1.0251339e+01  -2.1987689e+01  -6.7608052e+00  -3.0698110e+01  -1.0519361e+01  -3.1415780e+01
  -8.5702336e+00  -9.1183758e+00  -3.9874606e+00  -5.8984555e+00  -9.1900198e+00  -8.2961763e+00
  -9.8818180e+00  -5.3584577e+00  -7.3535272e+00  -3.0822620e+00  -1.2220014e+01  -6.1917862e+00
  -2.9239812e+01  -4.6401705e+00  -1.8278527e+01  -3.4133626e+00  -3.0386710e+01  -6.4824490e+00
  -9.6745104e+00  -6.8704764e+00  -1.0515396e+01  -6.4453249e+00  -1.3155556e+01  -9.2441455e+00
  -7.8315880e+00  -2.1679121e+01  -5.2943135e+00  -3.2662789e+01  -1.0811586e+01  -3.1074978e+01
  -9.3329961e+00  -7.3804599e+00  -6.8131732e+00  -6.1792549e+00  -1.3281190e+01  -9.6250945e+00
  -2.9598287e+01  -4.0260658e+00  -1.7762343e+01  -1.3097227e+00  -2.8994092e+01  -4.9999187e+00
  -1.2120851e+01  -2.2186741e+00  -1.3374237e+01   8.9297205e-02  -1.8333897e+01  -3.1191817e+00
  -2.9681376e+01  -1.4930912e+00  -1.7686903e+01   3.4644944e-01  -2.9541626e+01  -2.6622118e+00
  -1.4233273e+01  -1.8586518e+00  -1.2956329e+01  -2.1915647e-01  -1.9042680e+01  -3.5579821e+00
  -2.9598531e+01  -3.9180939e+00  -1.7562751e+01  -1.8830917e+00  -3.0410148e+01  -6.1518492e+00
  -1.0400747e+01  -6.9941381e+00  -1.0519764e+01  -6.8084051e+00  -1.5601075e+01  -9.8625019e+00
  -7.2180260e+00  -2.1881782e+01  -5.9688430e+00  -3.2446563e+01  -1.3274815e+01  -3.1326229e+01
  -8.2018417e+00  -7.6910408e+00  -7.9425062e+00  -9.6491840e+00  -1.5703223e+01  -1.3873700e+01
  -2.9487726e+01  -7.7568572e+00  -1.7427727e+01  -1.1259625e+01  -3.0827699e+01  -1.3291111e+01
  -1.1629694e+01  -2.1628832e+01  -1.2047648e+01  -3.2016173e+01  -1.9905980e+01  -3.2650527e+01
  -2.9249614e+01  -9.1750306e+00  -1.7451811e+01  -1.0232379e+01  -3.0762841e+01  -1.1696491e+01
  -9.7651172e+00  -9.4557126e+00  -1.1170634e+01  -1.0270154e+01  -1.6835768e+01  -1.1957733e+01
  -7.4213507e+00  -2.2062599e+01  -5.9147469e+00  -3.4007552e+01  -1.3978913e+01  -3.1388877e+01
  -9.3133227e+00  -8.7643133e+00  -8.3547901e+00  -8.8008580e+00  -1.5515102e+01  -1.2020727e+01
  -2.8986758e+01  -4.2447052e+00  -1.7757140e+01  -2.4523941e+00  -3.1286754e+01  -7.3172355e+00
  -9.6429343e+00  -2.4824593e+00  -8.0135296e+00  -2.1626792e-01  -1.6095651e+01  -5.2158383e+00
  -8.3702915e+00  -2.9450049e+00  -5.7601547e+00  -5.2687948e-01  -1.3448765e+01  -4.4391527e+00
  -1.0416121e+01  -3.6194441e+00  -9.1437659e+00  -1.7244856e+00  -1.5388516e+01  -5.2697295e+00
  -2.9652690e+01  -5.3319513e+00  -1.7416000e+01  -3.5243872e+00  -3.1509362e+01  -7.5376894e+00
  -1.1662339e+01  -9.0525852e+00  -1.0448130e+01  -8.4623416e+00  -1.8509899e+01  -1.1343026e+01
  -1.2705115e+01  -2.2072679e+01  -1.2939776e+01  -3.4342003e+01  -1.8495357e+01  -3.0971117e+01
  -2.9948292e+01  -1.1419403e+01  -1.7390795e+01  -1.4156788e+01  -3.1745575e+01  -1.8114523e+01
  -3.0419591e+01  -2.1944486e+01  -1.7279660e+01  -3.3151740e+01  -3.2498520e+01  -3.2669057e+01
  -1.3640455e+01  -9.9387534e+00  -1.1133570e+01  -9.9257016e+00  -1.9679177e+01  -1.3144459e+01
  -1.2654424e+01  -6.6373162e+00  -9.4981261e+00  -3.8617061e+00  -1.7584614e+01  -7.6456505e+00
  -3.0326312e+01  -4.3998997e+00  -1.7649655e+01  -1.7310769e+00  -3.0749831e+01  -5.6496104e+00
  -9.7759064e+00  -3.2053908e+00  -7.2621182e+00  -1.3488879e+00  -1.4756314e+01  -5.1409067e+00
  -7.0747925e+00  -4.3666344e+00  -4.3462439e+00  -2.7550199e+00  -1.2280245e+01  -6.6834944e+00
  -7.4624644e+00  -7.7086252e+00  -4.6607910e+00  -7.2218073e+00  -1.2741775e+01  -1.1765428e+01
  -1.0242280e+01  -2.1380002e+01  -7.7699248e+00  -3.3953196e+01  -1.5967450e+01  -3.2060494e+01
  -2.9619827e+01  -6.7818787e+00  -1.7637857e+01  -6.0104581e+00  -3.0926316e+01  -1.1766201e+01
  -1.5934189e+01  -4.4244090e+00  -1.1891345e+01  -2.4832513e+00  -1.9419990e+01  -8.5360156e+00
  -3.0279169e+01  -3.0007290e+00  -1.7731498e+01  -1.4621176e+00  -3.1429130e+01  -7.2561440e+00
  -1.3400365e+01  -2.7211028e+00  -1.0678904e+01  -1.6070704e+00  -1.7671231e+01  -7.3564269e+00
  -1.1027598e+01  -3.7117330e+00  -6.5653734e+00  -3.2630866e+00  -1.3985441e+01  -8.9300438e+00
  -1.2206689e+01  -6.4373670e+00  -8.6847141e+00  -6.8246619e+00  -1.6217971e+01  -1.1484929e+01
  -2.9295870e+01  -2.1903031e+01  -1.7824288e+01  -3.1820153e+01  -3.0785905e+01  -3.2105239e+01
  -1.4912988e+01  -8.1106586e+00  -1.0881587e+01  -6.2067221e+00  -1.9692269e+01  -1.3325511e+01
  -2.9964697e+01  -5.7307720e+00  -1.7925557e+01  -2.7739696e+00  -3.2089925e+01  -9.7528856e+00
  -1.4650634e+01  -5.8896130e+00  -1.2193241e+01  -3.2699820e+00  -1.9730819e+01  -9.9744498e+00
  -2.9472098e+01  -8.4344190e+00  -1.7524988e+01  -8.7701120e+00  -3.0864044e+01  -1.3804691e+01
  -1.2410421e+01  -2.1169477e+01  -9.9848182e+00  -3.1650103e+01  -1.7374445e+01  -3.1427171e+01
  -1.0621887e+01  -1.2114819e+01  -7.8103516e+00  -1.5061984e+01  -1.4126085e+01  -1.5715020e+01
  -1.1692778e+01  -2.0897143e+01  -1.0982968e+01  -3.3871325e+01  -1.5966827e+01  -3.2407278e+01
  -2.9538475e+01  -9.1670260e+00  -1.7617318e+01  -8.9618582e+00  -3.0281839e+01  -1.2215697e+01
  -1.1915210e+01  -5.2040389e+00  -1.2208545e+01  -5.0000979e+00  -2.0671556e+01  -9.8581177e+00
  -2.8796902e+01  -5.0079797e+00  -1.7668901e+01  -3.3785185e+00  -3.1427300e+01  -9.2453568e+00
  -8.2872221e+00  -6.5238445e+00  -9.2955649e+00  -6.3675130e+00  -1.5471389e+01  -1.0223939e+01
  -7.7206614e+00  -2.0808163e+01  -5.5813189e+00  -3.1700431e+01  -1.3665106e+01  -3.2386070e+01
  -8.8411380e+00  -6.0076730e+00  -7.7176554e+00  -6.9538158e+00  -1.6153320e+01  -1.2511888e+01
  -2.9494230e+01  -3.7564593e+00  -1.7720845e+01  -1.9901027e+00  -3.0614945e+01  -9.0017904e+00
  -9.7813172e+00  -2.1254570e+00  -8.2594186e+00  -6.3045004e-01  -1.8789815e+01  -7.1108405e+00
  -1.1236572e+01  -1.8464181e+00  -6.4138359e+00  -9.1298601e-01  -1.8950811e+01  -6.8802266e+00
  -2.8855983e+01  -2.9380080e+00  -1.7549230e+01  -2.6126690e+00  -3.0826360e+01  -8.6491640e+00
  -9.9801075e+00  -6.0701386e+00  -8.1048407e+00  -7.8893676e+00  -1.5745462e+01  -1.3669898e+01
  -8.2710754e+00  -2.0680467e+01  -6.9693237e+00  -3.2327890e+01  -1.3046440e+01  -3.1875209e+01
  -9.4300648e+00  -5.7337920e+00  -9.1684079e+00  -7.8520696e+00  -1.5973772e+01  -1.2710504e+01
  -2.9583930e+01  -5.7907863e+00  -1.7463356e+01  -5.4252827e+00  -3.0923854e+01  -1.1905125e+01
  -1.0458591e+01  -6.5128017e+00  -9.4767860e+00  -9.2874211e+00  -1.5847136e+01  -1.3648433e+01
  -1.0580844e+01  -2.0722359e+01  -9.5971122e+00  -3.4637269e+01  -1.5431144e+01  -3.0558618e+01
  -2.8638901e+01  -6.3450035e+00  -1.7626929e+01  -6.9844653e+00  -3.1244140e+01  -1.0161987e+01
  -1.2728099e+01  -3.8756719e+00  -1.0842667e+01  -2.2914056e+00  -1.9877941e+01  -7.9039219e+00
  -2.9993208e+01  -2.3702053e+00  -1.7757867e+01  -1.4683686e+00  -3.0385396e+01  -6.3874169e+00
  -1.1715169e+01  -1.7101428e+00  -1.1220260e+01  -1.9569925e+00  -2.0638076e+01  -6.4133173e+00
  -2.8363660e+01  -1.9755820e+00  -1.7305807e+01  -3.5748282e+00  -2.9993444e+01  -8.1442887e+00
  -8.2024604e+00  -4.6987237e+00  -1.0717149e+01  -6.9287640e+00  -1.8030211e+01  -1.1000247e+01
  -7.7677163e+00  -2.0395318e+01  -5.5610594e+00  -3.3680400e+01  -1.3559186e+01  -3.0979784e+01
  -8.1270839e+00  -4.6713419e+00  -7.5808204e+00  -7.3587330e+00  -1.5182048e+01  -1.3189580e+01
  -2.7455504e+01  -3.7753213e+00  -1.7705035e+01  -4.3935453e+00  -3.0672257e+01  -1.0540503e+01
  -9.4080379e+00  -4.5870892e+00  -1.0390998e+01  -6.6072929e+00  -1.6319723e+01  -1.1332275e+01
  -9.8620477e+00  -2.0358752e+01  -8.9223943e+00  -3.2745198e+01  -1.6072686e+01  -3.1477287e+01
  -2.8306801e+01  -6.1884104e+00  -1.7491632e+01  -9.1995649e+00  -3.0453996e+01  -1.4668952e+01
  -8.3665899e+00  -6.1562303e+00  -7.0012342e+00  -8.4776455e+00  -1.5369025e+01  -1.4820430e+01
  -8.9437184e+00  -2.0706557e+01  -6.9141220e+00  -3.3234921e+01  -1.5073425e+01  -3.1978715e+01
  -2.7324646e+01  -3.7234909e+00  -1.7914471e+01  -5.1937657e+00  -2.9908465e+01  -8.8635281e+00
  -8.3821246e+00  -2.1510884e+00  -8.8682441e+00  -1.9480345e+00  -1.7346617e+01  -7.2696974e+00
  -6.9225922e+00  -3.4166805e-01  -6.0633658e+00  -1.2386138e+00  -1.3429676e+01  -6.8573880e+00
  -9.2529403e+00  -1.5302469e+00  -9.3360326e+00  -1.9438021e+00  -1.4636951e+01  -7.7292063e+00
  -2.9312673e+01  -4.8809555e+00  -1.8099896e+01  -5.6548767e+00  -3.0293317e+01  -1.1808977e+01
  -2.9145048e+01  -2.1010256e+01  -1.7795011e+01  -3.2769077e+01  -3.0738143e+01  -3.2281209e+01
  -1.2043222e+01  -7.3468523e+00  -7.4544482e+00  -4.8504235e+00  -1.4824459e+01  -1.1346543e+01
  -1.0531007e+01  -5.5264068e+00  -4.8894208e+00  -2.8988229e+00  -1.2698380e+01  -1.0532756e+01
  -1.0489879e+01  -6.9685590e+00  -6.0673264e+00  -5.4555282e+00  -1.5479397e+01  -1.2760657e+01
  -2.9172879e+01  -2.0838221e+01  -1.7521558e+01  -3.0874475e+01  -3.0310833e+01  -3.0809342e+01
  -1.2639306e+01  -7.1813984e+00  -6.0358529e+00  -4.7671204e+00  -1.5606294e+01  -1.0740712e+01
  -1.1143362e+01  -4.1274495e+00  -6.9951007e+00  -2.5321059e+00  -1.5703859e+01  -8.4160860e+00
  -2.9701109e+01  -3.3507737e+00  -1.7614780e+01  -3.1844268e+00  -3.0112026e+01  -7.9287602e+00
  -1.1428782e+01  -6.9267469e+00  -8.2445458e+00  -6.7487472e+00  -1.3013950e+01  -9.8498044e+00
  -8.6957665e+00  -2.0741679e+01  -4.1481454e+00  -3.1753749e+01  -7.7204955e+00  -3.1157889e+01
  -9.5884381e+00  -4.9332697e+00  -5.2481676e+00  -5.2683738e+00  -9.4397603e+00  -7.9082891e+00
  -2.9821952e+01  -1.4312648e+00  -1.8170844e+01  -1.0295314e+00  -2.9313633e+01  -2.1257582e+00
  -5.2059997e+00  -5.6764415e-01  -4.0230408e+00   1.6606668e-02  -7.9325452e+00  -6.1218028e-01


==> images/data/zea_Balder_20.txt <==
   1.0000000e+00  -6.0222735e+00
   1.0000000e+00  -2.2467804e+01
   1.0000000e+00  -6.5517510e+00
   1.0000000e+00  -3.5440773e+00
   1.0000000e+00  -3.8183906e+00
   1.0000000e+00  -5.9456007e+00
   1.0000000e+00  -2.1661715e+01
   1.0000000e+00  -6.2790858e+00
   1.0000000e+00  -3.0813517e+00
   1.0000000e+00  -2.3911856e+00
   1.0000000e+00  -2.4343778e+00
   1.0000000e+00  -2.6978123e+00
   1.0000000e+00  -3.0572445e+00
   1.0000000e+00  -6.1128736e+00
   1.0000000e+00  -2.2298830e+01
   1.0000000e+00  -6.7369593e+00
   1.0000000e+00  -6.2385124e+00
   1.0000000e+00  -2.1851617e+01
   1.0000000e+00  -7.8782116e+00
   1.0000000e+00  -8.0491435e+00
   1.0000000e+00  -2.1230984e+01
   1.0000000e+00  -6.4097273e+00
   1.0000000e+00  -3.8515277e+00
   1.0000000e+00  -3.6531018e+00
   1.0000000e+00  -3.7182762e+00
   1.0000000e+00  -3.5719932e+00
   1.0000000e+00  -4.7243269e+00
   1.0000000e+00  -7.1351315e+00
   1.0000000e+00  -2.1133579e+01
   1.0000000e+00  -1.0745811e+01
   1.0000000e+00  -2.2182899e+01
   1.0000000e+00  -7.1367031e+00
   1.0000000e+00  -5.0833785e+00
   1.0000000e+00  -4.2468454e+00
   1.0000000e+00  -3.7738970e+00
   1.0000000e+00  -4.4948368e+00
   1.0000000e+00  -5.9292010e+00
   1.0000000e+00  -2.3811494e+01
   1.0000000e+00  -5.2705876e+00
   1.0000000e+00  -3.9888819e+00
   1.0000000e+00  -3.4499851e+00
   1.0000000e+00  -3.4838803e+00
   1.0000000e+00  -3.5821607e+00
   1.0000000e+00  -4.8694926e+00
   1.0000000e+00  -2.2906462e+01
   1.0000000e+00  -7.9612981e+00
   1.0000000e+00  -5.5107642e+00
   1.0000000e+00  -6.0827041e+00
   1.0000000e+00  -8.1585126e+00
   1.0000000e+00  -2.2542326e+01
   1.0000000e+00  -1.1386752e+01
   1.0000000e+00  -2.0581875e+01
   1.0000000e+00  -8.9531161e+00
   1.0000000e+00  -6.1064281e+00
   1.0000000e+00  -5.9608412e+00
   1.0000000e+00  -6.5002620e+00
   1.0000000e+00  -2.2876970e+01
   1.0000000e+00  -5.6869338e+00
   1.0000000e+00  -4.8557111e+00
   1.0000000e+00  -4.8097517e+00
   1.0000000e+00  -5.0794868e+00
   1.0000000e+00  -5.2061050e+00
   1.0000000e+00  -6.4756054e+00
   1.0000000e+00  -2.2638394e+01
   1.0000000e+00  -5.4333106e+00
   1.0000000e+00  -4.7714807e+00
   1.0000000e+00  -5.6594138e+00
   1.0000000e+00  -2.2804897e+01
   1.0000000e+00  -4.6691762e+00
   1.0000000e+00  -3.7450682e+00
   1.0000000e+00  -4.7801981e+00
   1.0000000e+00  -4.9084109e+00
   1.0000000e+00  -3.5900421e+00
   1.0000000e+00  -4.8051722e+00
   1.0000000e+00  -2.2551141e+01
   1.0000000e+00  -4.3275599e+00
   1.0000000e+00  -3.8911949e+00
   1.0000000e+00  -5.5854757e+00
   1.0000000e+00  -2.1869407e+01
   1.0000000e+00  -5.8554979e+00
   1.0000000e+00  -5.3700122e+00
   1.0000000e+00  -2.0719699e+01
   1.0000000e+00  -4.8770278e+00
   1.0000000e+00  -5.1200294e+00
   1.0000000e+00  -5.6343491e+00
   1.0000000e+00  -5.3492672e+00
   1.0000000e+00  -6.1649170e+00
   1.0000000e+00  -2.0985868e+01
   1.0000000e+00  -6.8363571e+00
   1.0000000e+00  -5.2549359e+00
   1.0000000e+00  -6.2068253e+00
   1.0000000e+00  -2.2604787e+01
   1.0000000e+00  -6.4036024e+00
   1.0000000e+00  -4.0233539e+00
   1.0000000e+00  -3.1506024e+00
   1.0000000e+00  -5.2096915e+00
   1.0000000e+00  -2.3538070e+01
   1.0000000e+00  -3.9193541e+00
   1.0000000e+00  -1.7939729e+00
   1.0000000e+00  -2.6354644e+00


==> images/data/zea_Balder_33.txt <==
   0.0000000e+00  -2.1719866e+01
   0.0000000e+00  -8.5218139e+00
   0.0000000e+00  -7.2341431e+00
   0.0000000e+00  -9.7829007e+00
   0.0000000e+00  -2.4619663e+01
   0.0000000e+00  -8.9840962e+00
   0.0000000e+00  -7.9675003e+00
   0.0000000e+00  -9.4975842e+00
   0.0000000e+00  -2.5414568e+01
   0.0000000e+00  -1.3804986e+01
   0.0000000e+00  -2.6608178e+01
   0.0000000e+00  -1.4143577e+01
   0.0000000e+00  -2.6061142e+01
   0.0000000e+00  -9.6251566e+00
   0.0000000e+00  -7.6590685e+00
   0.0000000e+00  -9.0185917e+00
   0.0000000e+00  -2.4953003e+01
   0.0000000e+00  -1.2356477e+01
   0.0000000e+00  -2.6686732e+01
   0.0000000e+00  -9.3851139e+00
   0.0000000e+00  -7.3268989e+00
   0.0000000e+00  -9.0038364e+00
   0.0000000e+00  -2.8044503e+01
   0.0000000e+00  -9.4816358e+00
   0.0000000e+00  -8.7676649e+00
   0.0000000e+00  -1.0152954e+01
   0.0000000e+00  -2.6802990e+01
   0.0000000e+00  -1.0820683e+01
   0.0000000e+00  -1.3580292e+01
   0.0000000e+00  -2.3787821e+01
   0.0000000e+00  -2.5057936e+01
   0.0000000e+00  -1.4063453e+01
   0.0000000e+00  -1.1241264e+01
   0.0000000e+00  -2.7048153e+01
   0.0000000e+00  -9.5298491e+00
   0.0000000e+00  -8.7515382e+00
   0.0000000e+00  -8.1492613e+00
   0.0000000e+00  -9.5237450e+00
   0.0000000e+00  -2.6800215e+01
   0.0000000e+00  -1.5182299e+01
   0.0000000e+00  -2.7489948e+01
   0.0000000e+00  -1.2218468e+01
   0.0000000e+00  -1.0522370e+01
   0.0000000e+00  -1.0916782e+01
   0.0000000e+00  -2.6284649e+01
   0.0000000e+00  -1.4380335e+01
   0.0000000e+00  -2.6779679e+01
   0.0000000e+00  -1.4599732e+01
   0.0000000e+00  -2.4416540e+01
   0.0000000e+00  -1.1961029e+01
   0.0000000e+00  -1.1213978e+01
   0.0000000e+00  -1.2362366e+01
   0.0000000e+00  -2.5320151e+01
   0.0000000e+00  -1.2875349e+01
   0.0000000e+00  -2.7526366e+01
   0.0000000e+00  -9.9639336e+00
   0.0000000e+00  -1.0841426e+01
   0.0000000e+00  -9.4611135e+00
   0.0000000e+00  -2.7704990e+01
   0.0000000e+00  -1.0762332e+01
   0.0000000e+00  -1.1324681e+01
   0.0000000e+00  -2.8082821e+01
   0.0000000e+00  -9.6881531e+00
   0.0000000e+00  -1.0298853e+01
   0.0000000e+00  -1.0352778e+01
   0.0000000e+00  -2.6328210e+01
   0.0000000e+00  -1.2052234e+01
   0.0000000e+00  -1.1246710e+01
   0.0000000e+00  -2.5122712e+01
   0.0000000e+00  -1.3240911e+01
   0.0000000e+00  -2.5423886e+01
   0.0000000e+00  -1.2323016e+01
   0.0000000e+00  -2.5421695e+01
   0.0000000e+00  -1.0355578e+01
   0.0000000e+00  -9.2845968e+00
   0.0000000e+00  -9.6546190e+00
   0.0000000e+00  -2.5191308e+01
   0.0000000e+00  -9.2902311e+00
   0.0000000e+00  -9.3452021e+00
   0.0000000e+00  -2.6557997e+01
   0.0000000e+00  -1.0328238e+01
   0.0000000e+00  -9.8599135e+00
   0.0000000e+00  -2.3928894e+01
   0.0000000e+00  -1.0957023e+01
   0.0000000e+00  -9.6156252e+00
   0.0000000e+00  -1.1082566e+01
   0.0000000e+00  -2.2929721e+01
   0.0000000e+00  -2.2426418e+01
   0.0000000e+00  -1.2596651e+01
   0.0000000e+00  -9.9882836e+00
   0.0000000e+00  -1.0726431e+01
   0.0000000e+00  -2.5043010e+01
   0.0000000e+00  -1.1079645e+01
   0.0000000e+00  -7.9900817e+00
   0.0000000e+00  -2.5256061e+01
   0.0000000e+00  -8.9516427e+00
   0.0000000e+00  -5.2889185e+00
   0.0000000e+00  -5.1013342e+00
   0.0000000e+00  -2.4750779e+01
   0.0000000e+00  -4.8599955e+00


==> images/data/zea_Freja_20.txt <==
   3.0000000e+00  -6.1330548e+00
   3.0000000e+00  -2.0733751e+01
   3.0000000e+00  -6.7747623e+00
   3.0000000e+00  -2.9956461e+00
   3.0000000e+00  -3.5640479e+00
   3.0000000e+00  -7.5643086e+00
   3.0000000e+00  -2.1462788e+01
   3.0000000e+00  -7.3725087e+00
   3.0000000e+00  -3.1737281e+00
   3.0000000e+00  -2.0876522e+00
   3.0000000e+00  -2.2491001e+00
   3.0000000e+00  -2.9427594e+00
   3.0000000e+00  -4.8558626e+00
   3.0000000e+00  -1.0437466e+01
   3.0000000e+00  -2.2091715e+01
   3.0000000e+00  -1.0560262e+01
   3.0000000e+00  -1.0906581e+01
   3.0000000e+00  -2.2611979e+01
   3.0000000e+00  -1.1335364e+01
   3.0000000e+00  -1.1033891e+01
   3.0000000e+00  -2.3428875e+01
   3.0000000e+00  -9.1223552e+00
   3.0000000e+00  -4.9225462e+00
   3.0000000e+00  -3.1885893e+00
   3.0000000e+00  -2.6966112e+00
   3.0000000e+00  -2.7020471e+00
   3.0000000e+00  -4.3207721e+00
   3.0000000e+00  -9.6629803e+00
   3.0000000e+00  -2.2578454e+01
   3.0000000e+00  -1.4972020e+01
   3.0000000e+00  -2.4189720e+01
   3.0000000e+00  -9.0023341e+00
   3.0000000e+00  -4.0733247e+00
   3.0000000e+00  -1.8071897e+00
   3.0000000e+00  -1.7988914e+00
   3.0000000e+00  -3.8225574e+00
   3.0000000e+00  -8.2299108e+00
   3.0000000e+00  -2.5281327e+01
   3.0000000e+00  -8.0289212e+00
   3.0000000e+00  -3.4622831e+00
   3.0000000e+00  -1.5557954e+00
   3.0000000e+00  -1.5488255e+00
   3.0000000e+00  -3.3253769e+00
   3.0000000e+00  -8.1607387e+00
   3.0000000e+00  -2.5571916e+01
   3.0000000e+00  -7.5278173e+00
   3.0000000e+00  -4.1797554e+00
   3.0000000e+00  -4.4907114e+00
   3.0000000e+00  -8.0913326e+00
   3.0000000e+00  -2.3447817e+01
   3.0000000e+00  -1.5703325e+01
   3.0000000e+00  -2.7344830e+01
   3.0000000e+00  -1.0654645e+01
   3.0000000e+00  -6.2699079e+00
   3.0000000e+00  -4.9903692e+00
   3.0000000e+00  -7.4573216e+00
   3.0000000e+00  -2.6361522e+01
   3.0000000e+00  -7.2519873e+00
   3.0000000e+00  -3.3246825e+00
   3.0000000e+00  -2.1319532e+00
   3.0000000e+00  -1.9369161e+00
   3.0000000e+00  -3.5709060e+00
   3.0000000e+00  -8.4819107e+00
   3.0000000e+00  -2.8224430e+01
   3.0000000e+00  -8.4157604e+00
   3.0000000e+00  -5.9832864e+00
   3.0000000e+00  -9.3975117e+00
   3.0000000e+00  -2.6788416e+01
   3.0000000e+00  -8.3920362e+00
   3.0000000e+00  -3.2900348e+00
   3.0000000e+00  -2.3671417e+00
   3.0000000e+00  -2.9631832e+00
   3.0000000e+00  -4.7090338e+00
   3.0000000e+00  -8.5923255e+00
   3.0000000e+00  -2.6241194e+01
   3.0000000e+00  -9.3523127e+00
   3.0000000e+00  -7.1988817e+00
   3.0000000e+00  -9.5104740e+00
   3.0000000e+00  -2.8098621e+01
   3.0000000e+00  -1.0282359e+01
   3.0000000e+00  -9.2900245e+00
   3.0000000e+00  -2.5064532e+01
   3.0000000e+00  -6.8593695e+00
   3.0000000e+00  -3.4190248e+00
   3.0000000e+00  -2.5929155e+00
   3.0000000e+00  -3.5280957e+00
   3.0000000e+00  -7.2934241e+00
   3.0000000e+00  -2.3267483e+01
   3.0000000e+00  -6.2830208e+00
   3.0000000e+00  -4.1435513e+00
   3.0000000e+00  -6.1118345e+00
   3.0000000e+00  -2.2779941e+01
   3.0000000e+00  -6.1113826e+00
   3.0000000e+00  -3.6852929e+00
   3.0000000e+00  -3.8843554e+00
   3.0000000e+00  -6.8713597e+00
   3.0000000e+00  -2.2892178e+01
   3.0000000e+00  -5.9118278e+00
   3.0000000e+00  -2.0212010e+00
   3.0000000e+00  -8.0358387e-01


==> images/data/zea_Freja_33.txt <==
   2.0000000e+00  -1.9657364e+01
   2.0000000e+00  -7.6518790e+00
   2.0000000e+00  -5.3711986e+00
   2.0000000e+00  -9.3023045e+00
   2.0000000e+00  -2.0344723e+01
   2.0000000e+00  -1.1505846e+01
   2.0000000e+00  -7.9889240e+00
   2.0000000e+00  -1.0730921e+01
   2.0000000e+00  -1.8419980e+01
   2.0000000e+00  -1.3962770e+01
   2.0000000e+00  -1.7386311e+01
   2.0000000e+00  -1.3958169e+01
   2.0000000e+00  -1.8080175e+01
   2.0000000e+00  -1.1349509e+01
   2.0000000e+00  -9.6116223e+00
   2.0000000e+00  -1.1225625e+01
   2.0000000e+00  -1.7861854e+01
   2.0000000e+00  -1.2446335e+01
   2.0000000e+00  -1.8603244e+01
   2.0000000e+00  -1.1407392e+01
   2.0000000e+00  -7.6030500e+00
   2.0000000e+00  -1.0172179e+01
   2.0000000e+00  -1.9141902e+01
   2.0000000e+00  -9.8053898e+00
   2.0000000e+00  -8.3680573e+00
   2.0000000e+00  -1.2090990e+01
   2.0000000e+00  -1.8936547e+01
   2.0000000e+00  -1.2844651e+01
   2.0000000e+00  -1.3759585e+01
   2.0000000e+00  -1.8819774e+01
   2.0000000e+00  -1.5981407e+01
   2.0000000e+00  -1.2659212e+01
   2.0000000e+00  -1.1140677e+01
   2.0000000e+00  -1.8258871e+01
   2.0000000e+00  -1.0773093e+01
   2.0000000e+00  -7.2017291e+00
   2.0000000e+00  -6.7191474e+00
   2.0000000e+00  -1.0056448e+01
   2.0000000e+00  -1.8459155e+01
   2.0000000e+00  -1.1247067e+01
   2.0000000e+00  -1.8134358e+01
   2.0000000e+00  -1.1159286e+01
   2.0000000e+00  -9.5934484e+00
   2.0000000e+00  -1.1168681e+01
   2.0000000e+00  -1.8545352e+01
   2.0000000e+00  -1.2522682e+01
   2.0000000e+00  -1.7276875e+01
   2.0000000e+00  -1.2225415e+01
   2.0000000e+00  -1.7610855e+01
   2.0000000e+00  -8.7953417e+00
   2.0000000e+00  -7.9747723e+00
   2.0000000e+00  -1.1942893e+01
   2.0000000e+00  -1.8759738e+01
   2.0000000e+00  -1.2990773e+01
   2.0000000e+00  -1.7257317e+01
   2.0000000e+00  -1.0170547e+01
   2.0000000e+00  -8.3392484e+00
   2.0000000e+00  -1.0711119e+01
   2.0000000e+00  -1.8791991e+01
   2.0000000e+00  -8.9791455e+00
   2.0000000e+00  -8.5049241e+00
   2.0000000e+00  -1.8942652e+01
   2.0000000e+00  -1.0755452e+01
   2.0000000e+00  -8.8141182e+00
   2.0000000e+00  -1.0998240e+01
   2.0000000e+00  -1.8154856e+01
   2.0000000e+00  -1.1208925e+01
   2.0000000e+00  -1.1265314e+01
   2.0000000e+00  -1.8009915e+01
   2.0000000e+00  -1.3413088e+01
   2.0000000e+00  -1.7521753e+01
   2.0000000e+00  -1.2733317e+01
   2.0000000e+00  -1.8454900e+01
   2.0000000e+00  -1.2053245e+01
   2.0000000e+00  -8.4521864e+00
   2.0000000e+00  -9.5125833e+00
   2.0000000e+00  -1.8715294e+01
   2.0000000e+00  -1.1167497e+01
   2.0000000e+00  -1.1262852e+01
   2.0000000e+00  -1.8645235e+01
   2.0000000e+00  -1.0674262e+01
   2.0000000e+00  -1.0424290e+01
   2.0000000e+00  -1.9281078e+01
   2.0000000e+00  -1.0192347e+01
   2.0000000e+00  -7.6763243e+00
   2.0000000e+00  -1.0208760e+01
   2.0000000e+00  -1.7431811e+01
   2.0000000e+00  -1.5343031e+01
   2.0000000e+00  -8.7086692e+00
   2.0000000e+00  -7.0119163e+00
   2.0000000e+00  -9.0043433e+00
   2.0000000e+00  -1.8078315e+01
   2.0000000e+00  -8.3292228e+00
   2.0000000e+00  -8.3882740e+00
   2.0000000e+00  -2.0342793e+01
   2.0000000e+00  -8.1589466e+00
   2.0000000e+00  -5.3677188e+00
   2.0000000e+00  -7.0529590e+00
   2.0000000e+00  -1.9258028e+01
   2.0000000e+00  -5.6908919e+00


==> images/data/zea_Munin_20.txt <==
   5.0000000e+00  -6.8475696e+00
   5.0000000e+00  -2.0747589e+01
   5.0000000e+00  -7.6434330e+00
   5.0000000e+00  -4.5161795e+00
   5.0000000e+00  -4.5803371e+00
   5.0000000e+00  -8.1215110e+00
   5.0000000e+00  -2.2234125e+01
   5.0000000e+00  -7.8511682e+00
   5.0000000e+00  -4.0269818e+00
   5.0000000e+00  -3.3526541e+00
   5.0000000e+00  -3.6517424e+00
   5.0000000e+00  -4.2474200e+00
   5.0000000e+00  -5.4870877e+00
   5.0000000e+00  -1.0543297e+01
   5.0000000e+00  -2.5968501e+01
   5.0000000e+00  -1.2046072e+01
   5.0000000e+00  -1.0740602e+01
   5.0000000e+00  -2.7876989e+01
   5.0000000e+00  -1.0992211e+01
   5.0000000e+00  -1.1800363e+01
   5.0000000e+00  -2.6068766e+01
   5.0000000e+00  -1.1031774e+01
   5.0000000e+00  -6.5472497e+00
   5.0000000e+00  -4.4398372e+00
   5.0000000e+00  -3.4814579e+00
   5.0000000e+00  -3.7193687e+00
   5.0000000e+00  -5.4706071e+00
   5.0000000e+00  -1.0346924e+01
   5.0000000e+00  -2.5609467e+01
   5.0000000e+00  -1.7338519e+01
   5.0000000e+00  -2.6183288e+01
   5.0000000e+00  -9.8623141e+00
   5.0000000e+00  -4.5617755e+00
   5.0000000e+00  -2.6973937e+00
   5.0000000e+00  -2.7069861e+00
   5.0000000e+00  -4.7266662e+00
   5.0000000e+00  -1.0666643e+01
   5.0000000e+00  -2.5382327e+01
   5.0000000e+00  -1.0956996e+01
   5.0000000e+00  -4.7051384e+00
   5.0000000e+00  -2.7273889e+00
   5.0000000e+00  -3.0175258e+00
   5.0000000e+00  -5.4735888e+00
   5.0000000e+00  -1.1325793e+01
   5.0000000e+00  -2.6066840e+01
   5.0000000e+00  -1.2029533e+01
   5.0000000e+00  -5.9073015e+00
   5.0000000e+00  -5.3346748e+00
   5.0000000e+00  -9.8394023e+00
   5.0000000e+00  -2.6816462e+01
   5.0000000e+00  -1.6022441e+01
   5.0000000e+00  -2.7590652e+01
   5.0000000e+00  -9.4309032e+00
   5.0000000e+00  -4.7482898e+00
   5.0000000e+00  -5.1856880e+00
   5.0000000e+00  -1.1249135e+01
   5.0000000e+00  -2.5720679e+01
   5.0000000e+00  -1.1603142e+01
   5.0000000e+00  -5.5061866e+00
   5.0000000e+00  -3.7281349e+00
   5.0000000e+00  -3.7704080e+00
   5.0000000e+00  -5.4486251e+00
   5.0000000e+00  -1.0832142e+01
   5.0000000e+00  -2.5323855e+01
   5.0000000e+00  -9.6254707e+00
   5.0000000e+00  -5.8467329e+00
   5.0000000e+00  -1.0516235e+01
   5.0000000e+00  -2.5067470e+01
   5.0000000e+00  -1.1255829e+01
   5.0000000e+00  -6.3265190e+00
   5.0000000e+00  -5.4114327e+00
   5.0000000e+00  -5.5199083e+00
   5.0000000e+00  -6.6726749e+00
   5.0000000e+00  -1.1574529e+01
   5.0000000e+00  -2.5751945e+01
   5.0000000e+00  -1.2369574e+01
   5.0000000e+00  -8.2740112e+00
   5.0000000e+00  -1.0957323e+01
   5.0000000e+00  -2.6503903e+01
   5.0000000e+00  -1.0096336e+01
   5.0000000e+00  -1.0269926e+01
   5.0000000e+00  -2.6569056e+01
   5.0000000e+00  -1.0473040e+01
   5.0000000e+00  -6.5925827e+00
   5.0000000e+00  -6.2792838e+00
   5.0000000e+00  -7.1742204e+00
   5.0000000e+00  -1.1553885e+01
   5.0000000e+00  -2.5382560e+01
   5.0000000e+00  -1.1431177e+01
   5.0000000e+00  -7.4096548e+00
   5.0000000e+00  -1.1118052e+01
   5.0000000e+00  -2.4371310e+01
   5.0000000e+00  -1.0511720e+01
   5.0000000e+00  -6.5311424e+00
   5.0000000e+00  -6.1513881e+00
   5.0000000e+00  -9.4575572e+00
   5.0000000e+00  -2.0117193e+01
   5.0000000e+00  -7.9234506e+00
   5.0000000e+00  -3.7583992e+00
   5.0000000e+00  -2.2100831e+00


==> images/data/zea_Munin_33.txt <==
   4.0000000e+00  -2.1653172e+01
   4.0000000e+00  -1.0837636e+01
   4.0000000e+00  -8.2390623e+00
   4.0000000e+00  -1.1185363e+01
   4.0000000e+00  -2.5920494e+01
   4.0000000e+00  -1.2038527e+01
   4.0000000e+00  -1.0212413e+01
   4.0000000e+00  -1.3766432e+01
   4.0000000e+00  -2.8457171e+01
   4.0000000e+00  -1.8959458e+01
   4.0000000e+00  -3.0407148e+01
   4.0000000e+00  -1.8809367e+01
   4.0000000e+00  -3.0027648e+01
   4.0000000e+00  -1.4733307e+01
   4.0000000e+00  -1.2266864e+01
   4.0000000e+00  -1.4671639e+01
   4.0000000e+00  -2.9367707e+01
   4.0000000e+00  -1.9883026e+01
   4.0000000e+00  -3.0311690e+01
   4.0000000e+00  -1.5486984e+01
   4.0000000e+00  -1.2613041e+01
   4.0000000e+00  -1.6367446e+01
   4.0000000e+00  -3.1889281e+01
   4.0000000e+00  -1.4415711e+01
   4.0000000e+00  -1.1495852e+01
   4.0000000e+00  -1.5608751e+01
   4.0000000e+00  -3.1735505e+01
   4.0000000e+00  -1.6559981e+01
   4.0000000e+00  -1.6214830e+01
   4.0000000e+00  -2.9233835e+01
   4.0000000e+00  -2.9530010e+01
   4.0000000e+00  -1.5883287e+01
   4.0000000e+00  -1.6191209e+01
   4.0000000e+00  -3.1263856e+01
   4.0000000e+00  -1.4611650e+01
   4.0000000e+00  -1.0263726e+01
   4.0000000e+00  -9.9978810e+00
   4.0000000e+00  -1.5047827e+01
   4.0000000e+00  -3.0036452e+01
   4.0000000e+00  -2.0783134e+01
   4.0000000e+00  -3.0287153e+01
   4.0000000e+00  -1.5300403e+01
   4.0000000e+00  -1.1610907e+01
   4.0000000e+00  -1.4856849e+01
   4.0000000e+00  -3.1111845e+01
   4.0000000e+00  -2.0195783e+01
   4.0000000e+00  -2.9848757e+01
   4.0000000e+00  -2.1017085e+01
   4.0000000e+00  -3.0176595e+01
   4.0000000e+00  -1.6405769e+01
   4.0000000e+00  -1.2864261e+01
   4.0000000e+00  -1.5878237e+01
   4.0000000e+00  -3.1604560e+01
   4.0000000e+00  -2.0254541e+01
   4.0000000e+00  -3.2253603e+01
   4.0000000e+00  -1.3777439e+01
   4.0000000e+00  -1.0682441e+01
   4.0000000e+00  -1.5912908e+01
   4.0000000e+00  -3.0497878e+01
   4.0000000e+00  -1.6388512e+01
   4.0000000e+00  -1.5888410e+01
   4.0000000e+00  -2.9816889e+01
   4.0000000e+00  -1.5505891e+01
   4.0000000e+00  -1.1303590e+01
   4.0000000e+00  -1.5301547e+01
   4.0000000e+00  -3.0573372e+01
   4.0000000e+00  -1.7253917e+01
   4.0000000e+00  -1.6968149e+01
   4.0000000e+00  -3.0566310e+01
   4.0000000e+00  -2.1021672e+01
   4.0000000e+00  -2.9610346e+01
   4.0000000e+00  -2.0535563e+01
   4.0000000e+00  -2.9545938e+01
   4.0000000e+00  -1.6608701e+01
   4.0000000e+00  -1.3034157e+01
   4.0000000e+00  -1.6192798e+01
   4.0000000e+00  -2.9646127e+01
   4.0000000e+00  -1.5601956e+01
   4.0000000e+00  -1.5390170e+01
   4.0000000e+00  -3.0387965e+01
   4.0000000e+00  -1.4943613e+01
   4.0000000e+00  -1.5717232e+01
   4.0000000e+00  -2.9599516e+01
   4.0000000e+00  -1.5255761e+01
   4.0000000e+00  -1.0977023e+01
   4.0000000e+00  -1.3848727e+01
   4.0000000e+00  -2.6753620e+01
   4.0000000e+00  -2.6407281e+01
   4.0000000e+00  -1.4326976e+01
   4.0000000e+00  -1.0895567e+01
   4.0000000e+00  -1.4084641e+01
   4.0000000e+00  -2.6440223e+01
   4.0000000e+00  -1.5387108e+01
   4.0000000e+00  -1.4732068e+01
   4.0000000e+00  -2.5333250e+01
   4.0000000e+00  -1.1638290e+01
   4.0000000e+00  -8.3474806e+00
   4.0000000e+00  -1.0863482e+01
   4.0000000e+00  -1.9876986e+01
   4.0000000e+00  -8.9170509e+00

